Dr3: Ask Large Language Models Not to Give Off-Topic Answers in Open Domain Multi-Hop Question Answering

Open Domain Multi-Hop Question Answering (ODMHQA) plays a crucial role in Natural Language Processing (NLP) by aiming to answer complex questions through multi-step reasoning over retrieved information from external knowledge sources. Recently, Large Language Models (LLMs) have demonstrated remarkable performance in solving ODMHQA owing to their capabilities including planning, reasoning, and utilizing tools. However, LLMs may generate off-topic answers when attempting to solve ODMHQA, namely the generated answers are irrelevant to the original questions. This issue of off-topic answers accounts for approximately one-third of incorrect answers, yet remains underexplored despite its significance. To alleviate this issue, we propose the Discriminate->Re-Compose->Re- Solve->Re-Decompose (Dr3) mechanism. Specifically, the Discriminator leverages the intrinsic capabilities of LLMs to judge whether the generated answers are off-topic. In cases where an off-topic answer is detected, the Corrector performs step-wise revisions along the reversed reasoning chain (Re-Compose->Re-Solve->Re-Decompose) until the final answer becomes on-topic. Experimental results on the HotpotQA and 2WikiMultiHopQA datasets demonstrate that our Dr3 mechanism considerably reduces the occurrence of off-topic answers in ODMHQA by nearly 13%, improving the performance in Exact Match (EM) by nearly 3% compared to the baseline method without the Dr3 mechanism.

==> fig/Core_code/Dr3/prompts/judger_teacher.txt <==
You will be given QUESTION and ANSWER. You need to indentify the possible answer of the QUESTION, and then check whether the ANSWER in the possible ANSWER.
For every case, you must think firstly in THOUGHT, and then output your JUDGMENT, with format:
THOUGHT: (your analysis here).
JUDGMENT: YES / NO / N.A.

Here are some examples:

QUESTION: When was the Man Falls in Love born on?
ANSWER: July 5, 1984
THOUGHT: The answer to the QUESTION can be a year, date or time range. The ANSWER "July 5, 1984" is a date. So the answer is YES.
JUDGMENT: YES

QUESTION: What is the elevation range for the area that the eastern sector of the Colorado orogeny extends into?
ANSWER: from around 1,800 to 7,000
THOUGHT: The answer to the QUESTION should be a range. The ANSWER "from around 1,800 to 7,000" is a range. So the answer is YES.
JUDGMENT: YES

QUESTION: What profession does Nicholas Ray and Elia Kazan have in common?
ANSWER: Actress, Director.
THOUGHT: The answer to the QUESTION should be profession(s). The ANSWER "Actress, Director" are all professions. So the answer is YES.
JUDGMENT: YES

QUESTION: Which documentary is about Finnish rock groups, Adam Clayton Powell or The Saimaa Gesture?
ANSWER: Adam Clayton Powell
THOUGHT: The answer to the QUESTION must be either Adam Clayton Powell or The Saimaa Gesture. The ANSWER "Adam Clayton Powell" in the possible answers. So the answer is YES.
JUDGMENT: YES

QUESTION: Were Pavel Urysohn and Leonid Levin known for the same type of work?
ANSWER: Artist
THOUGHT: The answer to the QUESTION must be either yes or no. The ANSWER "Artist" may be a profession. So the answer is NO.
JUDGMENT: NO

QUESTION: It Takes a Family is a response to this 1996 book that was published by who
ANSWER: Hillary Rodham Clinton
THOUGHT: The answer to the QUESTION should be a name. The ANSWER "Hillary Rodham Clinton" is a name. So the answer is YES.
JUDGMENT: YES

Question: The Boren-McCurdy proposals were partially brought about by which Oklahoma politician in 1992?
ANSWER: yes
Thought: The answer to the QUESTION must be the name of politician. The ANSWER "yes" is a positive response. So the answer is NO.
JUDGMENT: NO


==> fig/Core_code/Dr3/prompts/re_decompose_teacher.txt <==
You are a teacher, your student in the process of decomposing a multi-hop QUESTION to several tasks, solve them to the final answer.
However, there are some mistakes in the STUDENT DECOMPOSITION that the student can not answer the question. e.g., misunderstanding the question, the divided ones are too ambiguous or difficult to the final answer, and so on.
For every case, you must analyze the question firstly in the ANALYSIS, which contains the understanding of the question, the weaknesses of the student decomposition. After analysis, give a targeted suggestion based on understanding of the problem and students' weaknesses in the ADVICE. Finally, refer to the advice, give a more specific, correct and fluent decomposition in the NEW DECOMPOSITION.

The Input would be the format following:
QUESTION:(the difficult question)
STUDENT DECOMPOSITION: (the decomposition from the student)

The Output must be the format following:
ANALYSIS: (analysis here. Analyze the question and student's decomposition)
ADVICE: (advice here. Refer to the analysis, give a targeted advice)
NEW DECOMPOSITION: (new decomposition here. Refer to the advice, give a more specific, correct and fluent than STUDENT DECOMPOSITION)

Here are some examples:
QUESTION: Is Level 3 Communications headquartered further west than Advanced Micro Devices?
STUDENT DECOMPOSITION: I need to find the headquarters location of Advanced Micro Devices and Level 3 Communications, and then integrate the information to identify which company is headquartered further west for the final answer.
ANALYSIS: The answer to the question should be either yes or no, if Level 3 Communications headquartered further west than Advanced Micro Devices, the answer is yes, other is no. The student decomposition tries to "identify which company", the answer delivered from the decomposition will be a company, neither yes nor no, which causes the error.
ADVICE: I think the tha last step should find whether Level 3 Communications headquartered further west, instead of "identify which company...".
NEW DECOMPOSITION: I need to find the headquarters location of Advanced Micro Devices and Level 3 Communications, and then find whether Level 3 Communications headquartered further west for the final answer.

QUESTION: Rick Seibold has worked with what artist known for her role in "Big Time Rush"?
STUDENT DECOMPOSITION: I need to find the artist Rick Seibold has worked with, and then find whether she is known for her role in "Big Time Rush".
ANALYSIS: The answer to the question should be a name of the artist. The student decomposition will "find whether she is known for...", the answer delivered from the decomposition will be either "yes" or "no", not a name, which leads to the error.
ADVICE: I think the last step of the decomposition should find the artist rather than "find whether she is known for..."
NEW DECOMPOSITION: I need to find the artist who Rick Seibold worked with, known for her role in "Big Time Rush", and then integrate the information to find the artist for the final answer.

QUESTION: In what city was the rock band formed which was paid tribute by Listen Without Distraction?
STUDENT DECOMPOSITION: I need to find the city where the rock band was formed, and then answer the question with the city.
ANALYSIS: The answer to the question should be a city where the rock band formed, and the rock band was paid tribute by Listen Without Distraction. The student decomposition ignores some information from the question, which only said "the rock band", not said what the rock band is.
ADVICE: I think the new decomposition should specific the "the rock band Listen Without Distraction was paid tribute" instead of "the rock band" only.
NEW DECOMPOSITION: I need to find the rock band Listen Without Distraction was paid tribute, and then find the city where the rock band formed for the final answer.


==> fig/Core_code/ReAct+/prompts/ReAct+.json <==
{
  "instructs": "You are a question-answering agent who answers a Question by performing question Decomposition then using interleaving Task, Action, Observation, and Conclusion steps. Decomposition divides the original Question into multiple Tasks. Task is the current sub-question to answer. Action is either Search[query] to retrieve relevant documents or Finish[answer] to return the answer of Question. Observation is the retrieved document by Search[query]. Conclusion is a succinct description on Observation.\nHere are some examples.\n",
  "samples": "\nQuestion: What is the elevation range for the area that the eastern sector of the Colorado orogeny extends into?\nDecomposition: I need to search Colorado orogeny, find the area that the eastern sector of the Colorado orogeny extends into, then find the elevation range of the area. Task 1: I need to search Colorado orogeny.\nAction 1: Search[Colorado orogeny]\nObservation 1: The Colorado orogeny was an episode of mountain building (an orogeny) in Colorado and surrounding areas.\nConclusion 1: It does not mention the eastern sector.\nTask 2: I need to look up eastern sector.\nAction 2: Search[eastern sector]\nObservation 2: The eastern sector extends into the High Plains and is called the Central Plains orogeny.\nConclusion 2: The eastern sector of Colorado orogeny extends into the High Plains.\nTask 3: I need to search High Plains and find its elevation range.\nAction 3: Search[High Plains]\nObservation 3: High Plains refers to one of two distinct land regions.\nConclusion 3: I did not find desired result by searching High Plains.\nTask 4: I need to search High Plains (United States).\nAction 4: Search[High Plains (United States)]\nObservation 4: The High Plains are a subregion of the Great Plains. From east to west, the High Plains rise in elevation from around 1,800 to 7,000 ft (550 to 2,130 m).[3]\nConclusion 4: High Plains rise in elevation from around 1,800 to 7,000 ft.\nTask 5: I can answer the original question.\nAction 5: Finish[1,800 to 7,000 ft]\nQuestion: Musician and satirist Allie Goertz wrote a song about the \"The Simpsons\" character Milhouse, who Matt Groening named after who?\nDecomposition: The question simplifies to \"The Simpsons\" character Milhouse is named after who. I only need to search Milhouse and find who it is named after.\nTask 1: I need to search Milhouse.\nAction 1: Search[Milhouse]\nObservation 1: Milhouse Mussolini Van Houten is a recurring character in the Fox animated television series The Simpsons voiced by Pamela Hayden and created by Matt Groening.\nConclusion 1: The paragraph does not tell who Milhouse is named after.\nTask 2: I need to search \"named after\".\nAction 2: Lookup[named after]\nObservation 2: Milhouse was named after U.S. president Richard Nixon, whose middle name was Milhous.\nConclusion 2: Milhouse was named after U.S. president Richard Nixon.\nTask 3: I need to answer the original question.\nAction 3: Finish[Richard Nixon]\nQuestion: Which documentary is about Finnish rock groups, Adam Clayton Powell or The Saimaa Gesture?\nDecomposition: I need to search Adam Clayton Powell and The Saimaa Gesture, and find which documentary is about Finnish rock groups.\nTask 1: I need to search Adam Clayton Powell.\nAction 1: Search[Adam Clayton Powell]\nObservation 1: Could not find [Adam Clayton Powell]. Similar: ['Adam Clayton Powell III', 'Seventh Avenue (Manhattan)', 'Adam Clayton Powell Jr. State Office Building', 'Isabel Washington Powell', 'Adam Powell', 'Adam Clayton Powell (film)', 'Giancarlo Esposito'].\nConclusion 1: I did not find the desired result by searching [Adam Clayton Powell].\nTask 2: I need to search Adam Clayton Powell (film).\nAction 2: Search[Adam Clayton Powell (film)]\nObservation 2: Adam Clayton Powell is a 1989 American documentary film directed by Richard Kilberg.\nThe film is about the rise and fall of influential African-American politician Adam Clayton Powell Jr.[3][4] It was later aired as part of the PBS series The American Experience.\nConclusion 2: Adam Clayton Powell (film) is a documentary about an African-American politician, not Finnish rock groups.\nTask 3: I can answer the original question.\nAction 3: Finish[The Saimaa Gesture]\nQuestion: What profession does Nicholas Ray and Elia Kazan have in common?\nDecomposition: I need to search Nicholas Ray and Elia Kazan, find their professions, then find the profession they have in common.\nThought 1: I need to search Nicholas Ray.\nAction 1: Search[Nicholas Ray]\nObservation 1: Nicholas Ray (born Raymond Nicholas Kienzle Jr., August 7, 1911 \u2013 June 16, 1979) was an American film director, screenwriter, and actor best known for the 1955 film Rebel Without a Cause.\nConclusion 1: Professions of Nicholas Ray are director, screenwriter, and actor.\nTask 2: I need to search Elia Kazan next and find his professions.\nAction 2: Search[Elia Kazan]\nObservation 2: Elia Kazan was an American film and theatre director, producer, screenwriter and actor.\nConclusion 2: Professions of Elia Kazan are director, producer, screenwriter, and actor.\nTask 3: I need to find the professions Nicholas Ray and Elia Kazan have in common.\nAction 3: Finish[director, screenwriter, actor]\nQuestion: Which magazine was started first Arthur's Magazine or First for Women?\nDecomposition: I need to search Arthur's Magazine and First for Women, and find which was started first.\nTask 1: I need to search Arthur's Magazine.\nAction 1: Search[Arthur's Magazine]\nObservation 1: Arthur's Magazine (1844-\u0080\u00931846) was an American literary periodical published in Philadelphia in the 19th century.\nConclusion 1: Arthur's Magazine was started in 1844.\nTask 2: I need to search First for Women.\nAction 2: Search[First for Women]\nObservation 2: First for Women is a woman's magazine published by Bauer Media Group in the USA.[1] The magazine was started in 1989.\nConclusion 2: First for Women was started in 1989.\nTask 3: I need to which magazine was started first Arthur's Magazine or First for Women.\nAction 3: Finish[Arthur's Magazine]\nQuestion: Were Pavel Urysohn and Leonid Levin known for the same type of work?\nDecomposition: I need to search Pavel Urysohn and Leonid Levin, find their types of work, then find if they are the same.\nTask 1: I need to search Pavel Urysohn.\nAction 1: Search[Pavel Urysohn]\nObservation 1: Pavel Samuilovich Urysohn (February 3, 1898 \u00e2\u0080\u0093 August 17, 1924) was a Soviet mathematician who is best known for his contributions in dimension theory.\nConclusion 1: Pavel Urysohn is a mathematician.\nTask 2: I need to search Leonid Levin next and find its type of work.\nAction 2: Search[Leonid Levin]\nObservation 2: Leonid Anatolievich Levin is a Soviet-American mathematician and computer scientist.\nConclusion 2: Leonid Levin is a mathematician and computer scientist.\nTask 3: I need to find out whether Pavel Urysohn and Leonid Levin were known for the same type of work.\nAction 3: Finish[yes]\n"
}

==> fig/Core_code/ReAct+/prompts/ReAct.json <==
{
  "instructs": "Solve a question answering task with interleaving Thought, Action, Observation steps. Thought can reason about the current situation, and Action can be three types:\n(1) Search[entity], which searches the exact entity on Wikipedia and returns the first paragraph if it exists. If not, it will return some similar entities to search.\n(2) Lookup[keyword], which returns the next sentence containing keyword in the current passage.\n(3) Finish[answer], which returns the answer and finishes the task.\nHere are some examples.\n",
  "samples": "\nQuestion: What is the elevation range for the area that the eastern sector of the Colorado orogeny extends into?\nThought 1: I need to search Colorado orogeny, find the area that the eastern sector of the Colorado orogeny extends into, then find the elevation range of the area.\nAction 1: Search[Colorado orogeny]\nObservation 1: The Colorado orogeny was an episode of mountain building (an orogeny) in Colorado and surrounding areas.\nThought 2: It does not mention the eastern sector. So I need to look up eastern sector.\nAction 2: Lookup[eastern sector]\nObservation 2: (Result 1 / 1) The eastern sector extends into the High Plains and is called the Central Plains orogeny.\nThought 3: The eastern sector of Colorado orogeny extends into the High Plains. So I need to search High Plains and find its elevation range.\nAction 3: Search[High Plains]\nObservation 3: High Plains refers to one of two distinct land regions:\nThought 4: I need to instead search High Plains (United States).\nAction 4: Search[High Plains (United States)]\nObservation 4: The High Plains are a subregion of the Great Plains. From east to west, the High Plains rise in elevation from around 1,800 to 7,000 ft (550 to 2,130 m).[3]\nThought 5: High Plains rise in elevation from around 1,800 to 7,000 ft, so the answer is 1,800 to 7,000 ft.\nAction 5: Finish[1,800 to 7,000 ft]\nQuestion: Musician and satirist Allie Goertz wrote a song about the \"The Simpsons\" character Milhouse, who Matt Groening named after who?\nThought 1: The question simplifies to \"The Simpsons\" character Milhouse is named after who. I only need to search Milhouse and find who it is named after.\nAction 1: Search[Milhouse]\nObservation 1: Milhouse Mussolini Van Houten is a recurring character in the Fox animated television series The Simpsons voiced by Pamela Hayden and created by Matt Groening.\nThought 2: The paragraph does not tell who Milhouse is named after, maybe I can look up \"named after\".\nAction 2: Lookup[named after]\nObservation 2: (Result 1 / 1) Milhouse was named after U.S. president Richard Nixon, whose middle name was Milhous. \nThought 3: Milhouse was named after U.S. president Richard Nixon, so the answer is Richard Nixon.\nAction 3: Finish[Richard Nixon]\nQuestion: Which documentary is about Finnish rock groups, Adam Clayton Powell or The Saimaa Gesture?\nThought 1: I need to search Adam Clayton Powell and The Saimaa Gesture, and find which documentary is about Finnish rock groups.\nAction 1: Search[Adam Clayton Powell]\nObservation 1: Could not find [Adam Clayton Powell]. Similar: ['Adam Clayton Powell III', 'Seventh Avenue (Manhattan)', 'Adam Clayton Powell Jr. State Office Building', 'Isabel Washington Powell', 'Adam Powell', 'Adam Clayton Powell (film)', 'Giancarlo Esposito'].\nThought 2: To find the documentary, I can search Adam Clayton Powell (film).\nAction 2: Search[Adam Clayton Powell (film)]\nObservation 2: Adam Clayton Powell is a 1989 American documentary film directed by Richard Kilberg.\nThe film is about the rise and fall of influential African-American politician Adam Clayton Powell Jr.[3][4] It was later aired as part of the PBS series The American Experience.\nThought 3: Adam Clayton Powell (film) is a documentary about an African-American politician, not Finnish rock groups. So the documentary about Finnish rock groups must instead be The Saimaa Gesture.\nAction 3: Finish[The Saimaa Gesture]\nQuestion: What profession does Nicholas Ray and Elia Kazan have in common?\nThought 1: I need to search Nicholas Ray and Elia Kazan, find their professions, then find the profession they have in common.\nAction 1: Search[Nicholas Ray]\nObservation 1: Nicholas Ray (born Raymond Nicholas Kienzle Jr., August 7, 1911 \u2013 June 16, 1979) was an American film director, screenwriter, and actor best known for the 1955 film Rebel Without a Cause.\nThought 2: Professions of Nicholas Ray are director, screenwriter, and actor. I need to search Elia Kazan next and find his professions.\nAction 2: Search[Elia Kazan]\nObservation 2: Elia Kazan was an American film and theatre director, producer, screenwriter and actor.\nThought 3: Professions of Elia Kazan are director, producer, screenwriter, and actor. So profession Nicholas Ray and Elia Kazan have in common is director, screenwriter, and actor.\nAction 3: Finish[director, screenwriter, actor]\nQuestion: Which magazine was started first Arthur's Magazine or First for Women?\nThought 1: I need to search Arthur's Magazine and First for Women, and find which was started first.\nAction 1: Search[Arthur's Magazine]\nObservation 1: Arthur's Magazine (1844-\u0080\u00931846) was an American literary periodical published in Philadelphia in the 19th century. \nThought 2: Arthur's Magazine was started in 1844. I need to search First for Women next.\nAction 2: Search[First for Women]\nObservation 2: First for Women is a woman's magazine published by Bauer Media Group in the USA.[1] The magazine was started in 1989. \nThought 3: First for Women was started in 1989. 1844 (Arthur's Magazine) < 1989 (First for Women), so Arthur's Magazine was started first.\nAction 3: Finish[Arthur's Magazine]\nQuestion: Were Pavel Urysohn and Leonid Levin known for the same type of work?\nThought 1: I need to search Pavel Urysohn and Leonid Levin, find their types of work, then find if they are the same.\nAction 1: Search[Pavel Urysohn]\nObservation 1: Pavel Samuilovich Urysohn (February 3, 1898 \u00e2\u0080\u0093 August 17, 1924) was a Soviet mathematician who is best known for his contributions in dimension theory.\nThought 2: Pavel Urysohn is a mathematician. I need to search Leonid Levin next and find its type of work.\nAction 2: Search[Leonid Levin]\nObservation 2: Leonid Anatolievich Levin is a Soviet-American mathematician and computer scientist. \nThought 3: Leonid Levin is a mathematician and computer scientist. So Pavel Urysohn and Leonid Levin have the same type of work. \nAction 3: Finish[yes]\n"
}

==> fig/Core_code/dataset/2wiki/questions.json <==
[
  "Where was the place of burial of Charles Mathew's father?",
  "Which film has the director who died later, The More The Merrier or Sleep, My Love?",
  "Where was the husband of Octavie Coudreau born?",
  "Which film has the director who died earlier, Gold For The Caesars or Heinz In The Moon?",
  "What is the place of birth of Queen Jeongsun (Wonjong)'s husband?",
  "Where was the director of film A Day Of Roses In August born?",
  "Which film whose director is younger, I Cannot Say \"Farewell\" or Tanjuska And The 7 Devils?",
  "Which film has the director who is older, Trader Tom Of The China Seas or Lykkens Musikanter?",
  "Which film has the director who died earlier, Ma And Pa Kettle Go To Town or Malibu Express?",
  "Where was the place of death of Alessandro Ruspoli, 2Nd Prince Of Cerveteri's father?",
  "Where was the director of film Timber Falls born?",
  "Where was the performer of song Euphoria (Usher Song) born?",
  "Who is Edward Howard, 2Nd Earl Of Carlisle's paternal grandfather?",
  "Which film has the director died earlier, Remember The Day or Cast Up By The Sea?",
  "Where did the composer of film Before Sunset study?",
  "Which film was released more recently, Brudebuketten or Clownery?",
  "What nationality is Clarice Orsini's husband?",
  "What nationality is the director of film The Sweetest Fruits?",
  "Who is Magnus Julius De La Gardie's paternal grandmother?",
  "Which film has the director died earlier, High Society Blues or Counterblast?",
  "Which film has the director born later, A Demon For Trouble or Now, Voyager?",
  "Which film came out earlier, This Night Is Still Ours or Huma Gun Anmogaldi?",
  "Which film has the director who is older, Death For Sale or The Fitzgerald Family Christmas?",
  "Where was the place of death of the director of film Write And Fight?",
  "When did the composer of film The Sparrow'S Fluttering die?",
  "Which film was released earlier, Molokai: The Story Of Father Damien or Brahma \u2013 The Creator?",
  "Which award the director of film Sad Song Of Yellow Skin received?",
  "Who is the paternal grandfather of George Cochrane (Politician)?",
  "Which film has the director died earlier, Varakatnam or To Be A Lady?",
  "Which country the director of film La Yuma is from?",
  "Who is Anthony Ashley-Cooper, 8Th Earl Of Shaftesbury's paternal grandfather?",
  "Are Janise Yntema and Bianca Halstead from the same country?",
  "Who is the father-in-law of Aemilia Tertia?",
  "Where was the father of Baw Ngan-Mohn born?",
  "Which film came out first, How To Avoid Everything or Thai Mozhi?",
  "Where did the director of film R\u0119ce Do G\u00f3ry study?",
  "What is the date of birth of Marie Jeanne Baptiste Of Savoy-Nemours's husband?",
  "Which film has the director who is older, Don'T Take Me Home or Das M\u00e4dchen Und Der Staatsanwalt?",
  "Who died earlier, Chiang Chung-Ling or George Andreadis?",
  "Which film has the director who was born later, The Home Song Stories or The Sterile Cuckoo?",
  "What nationality is Hypsicratea's husband?",
  "Where was the director of film L\u00e9onor born?",
  "Which film has the director who is older than the other, Anjaan Hai Koi or Calling The Tune? ",
  "Which film has the director who died later, Un Taxi Pour Tobrouk or An Uncertain Season?",
  "Which film has the director died earlier, Cuando En El Cielo Pasen Lista or The Killer Likes Candy?",
  "Which film was released first, Sarah Prefers To Run or Tears Of April?",
  "Where was the director of film The Autobiography Of Nicolae Ceau\u0219escu born?",
  "What is the place of birth of the director of film Days Of Betrayal?",
  "What nationality is the composer of song Right To Dream?",
  "Where was the mother of Maria Of J\u00fclich-Berg born?",
  "Which film was released first, A Little Bit Zombie or Carolyn Of The Corners?",
  "What is the place of birth of the director of film Diplomats (Film)?",
  "Which film has the director who died earlier, Hold Back The Night or The Last Night Of The Barbary Coast?",
  "What is the place of birth of the director of film Dollar (1938 Film)?",
  "Where was the place of death of the director of film The Mighty Peking Man?",
  "Which film has the director who was born later, Here Comes The Groom or Leatherheads?",
  "Which film has the director who died earlier, Agitated Women or An Even Break?",
  "Which film has the director who is older, Somewhere I'Ll Find You or A Dream Of Happiness?",
  "Where did the director of film Everything I Like graduate from?",
  "Where does the director of film Le Pont Du Nord work at?",
  "Who is Guy Of Ibelin (Died 1304)'s paternal grandfather?",
  "Which film was released earlier, O Segredo Do Corcunda or Dharmakshetre Kurukshetre?",
  "Who is the spouse of the performer of song Missing My Baby?",
  "Do both films: Mr. Arkadin and Kick-Ass 2 (Film) have the directors from the same country?",
  "What is the place of birth of the director of film Adam And Eve (1923 Film)?",
  "Which film whose director was born first, Del Rosa Al Amarillo or Rose Of The Yukon?",
  "Where did the director of film Girl Rising (Film) graduate from?",
  "Who is the father of the composer of song I Am The World?",
  "Do director of film Invisible Ghost and director of film Africa Texas Style have the same nationality?",
  "Who is the spouse of the director of film The Imp (1919 Film)?",
  "When was the company that published The Rip Off Review Of Western Culture founded?",
  "Which film was released more recently, Shravana Banthu or Hitler'S Folly?",
  "Who lived longer, Sammy Drechsel or Wolfgang Fischer?",
  "Who is the paternal grandfather of Duke Xuan Of Qin?",
  "Who died earlier, Forouzan or Sir Robert Rankin, 1St Baronet?",
  "Where did the director of film India Speaks die?",
  "Do both films Goodbye Again (1961 Film) and The Mystery Of Pine Creek Camp have the directors that share the same nationality?",
  "What is the date of death of James Stuart, 3Rd Earl Of Moray's father?",
  "Which film has the director who died later, Gangway For Tomorrow or Le Frisson Des Vampires?",
  "Which film was released more recently, Murder By Numbers or Ne Jouez Pas Avec Les Martiens?",
  "Which film has the director who died earlier, Santa And The Fairy Snow Queen or Hearts In Bondage?",
  "Who is the father of the director of film The Ride (1994 Film)?",
  "Where was the place of death of the composer of song Love Is Here To Stay?",
  "Which film has the director who was born first, Swayamkrushi or Reign Over Me?",
  "When did Bill Patterson (Racing Driver)'s father die?",
  "When did Marzuban Ibn Muhammad's father die?",
  "Which film has the director who was born later, He Knows You'Re Alone or The Twilight Saga: Breaking Dawn \u2013 Part 2?",
  "Who is Camm\u00e1n Mac Amla\u00edb's paternal grandfather?",
  "Which film has the director who died first, Bawarchi or Manhattan Romance?",
  "Who is younger, Bob Degen or Ashad Ali?",
  "Who is the maternal grandfather of Agnes Duff, Countess Fife?",
  "Where did the director of film This World Made Itself; Myth And Infrastructure; Dreaming Of Lucid Living graduate from?",
  "Who was born earlier, John Gordy or George Hare Philipson?",
  "Which film whose director is younger, Law Of The Wolf or Joe + Belle?",
  "Why did the director of film The Knife (1961 Film) die?",
  "Which film has the director born later, Night And Dawn or Arena Of Fear?",
  "Where was the director of film Hatchet Ii born?",
  "Where was the place of death of the director of film Good Day For A Hanging?",
  "Where was the husband of Evfrosinia Staritskaia born?",
  "Who is the paternal grandfather of Robert Berkeley (Judge)?",
  "Are both movies, Law Of The Barbary Coast and My Piece Of The Pie, from the same country?",
  "Which film has the director died first, Let'S Live Again or Kummatty?",
  "What is the place of birth of the performer of song Git (Song)?",
  "Which film has the director died later, The White Truck or Mister Quilp?",
  "Are The Collector (2002 Film) and Gul\u00eestan, Land Of Roses both from the same country?",
  "What nationality is the director of film True North Trilogy?",
  "Which film was released earlier, The Open House or Sons Of Ingmar?",
  "Who is Tiberius (Son Of Justinian Ii)'s uncle?",
  "What is the place of birth of Vsevolod Gantmakher's father?",
  "Which magazine came out first, Progetto Babele or Murray'S Magazine?",
  "Who is Joseph-Andr\u00e9 Taschereau's paternal grandfather?",
  "Which film has the director who was born earlier, Ang\u00e9lique, Marquise Des Anges or That Man George?",
  "Who is Princess Hermine Of Waldeck And Pyrmont's paternal grandmother?",
  "What nationality is the director of film The Whole Wide World?",
  "Which film has the director died first, Mountain Crystal or La Signorina Ciclone?",
  "Who lived longer, Matija \u0160kerbec or Ivan Minatti?",
  "What is the place of birth of Jazmin Grace Grimaldi's father?",
  "Which film has the director who is older, The Trip To Marrakesh or The Abdication?",
  "Where was the director of film Herra Lahtinen L\u00e4htee Lipettiin born?",
  "Where was the place of death of Yuen Shun-Yi's father?",
  "Where was the father of Emily Eavis born?",
  "Where did the director of film The Escapist (2002 Film) study?",
  "Where was the performer of song Sentiments Songes born?",
  "Where was the husband of Olive Mary Hilliard born?",
  "Which film has the director born first, Condannato A Nozze or All My Lenins?",
  "Where was the performer of song So Much Love (Song) born?",
  "What nationality is Honor\u00e9 V, Prince Of Monaco's mother?",
  "What nationality is the director of film Creditors (2015 Film)?",
  "Are Murder In The Big House and The Nuthouse (Film) both from the same country?",
  "Was David Fennario or Peter Emanuel Falck born first?",
  "What nationality is Gevherhan Sultan (Daughter Of Selim Ii)'s father?",
  "Are director of film Sleepers and director of film The Juniper Tree (Film) from the same country?",
  "Which film came out first, The Bloodsucker Leads The Dance or To Make A Killing?",
  "Are both Three Live Ghosts (1936 Film) and The Tailor From Ulm from the same country?",
  "Which film has the director born earlier, The Color Of Money or Do Be Quick?",
  "Who is the paternal grandfather of Wenceslaus Of Niemodlin?",
  "Who is Infante Alfonso, Duke Of Calabria's paternal grandfather?",
  "Who is older, Ashish Singh or J\u00e9ssica Sodr\u00e9?",
  "Which film has the director who was born first, The Rug Maker'S Daughter or Amarashilpi Jakanachari (Film)?",
  "Where was the director of film Hellcats Of The Navy born?",
  "Where did Carl Von Fersen's wife die?",
  "When did Princess Rodam Of Kartli's husband die?",
  "Who is the spouse of the director of film Barefoot In The Park (Film)?",
  "Which film has the director died earlier, Hidden Power or Hiawanda'S Cross?",
  "Who is the paternal grandfather of Anton Fredrik Klaveness (1903\u20131981)?",
  "Who is the mother of William Vii Of J\u00fclich, 1St Duke Of Berg?",
  "What is the place of birth of the director of film Chinnari Mutha?",
  "Are I Never Promised You A Rose Garden (Film) and Faces In The Crowd (Film) from the same country?",
  "Who is younger, Kari Lindroos or Jean Dominique Compans?",
  "Which film has the director born first, Trouble With Jolanthe or Children Of Fortune?",
  "Which film came out first, Body Complete or Mysterious Skin?",
  "Who is Edward Wingfield, 2Nd Viscount Powerscourt's paternal grandmother?",
  "Who is the paternal grandfather of Louis Iii, Count Of Blois?",
  "Which film came out earlier, The King Of Masks or Die Pratermizzi?",
  "Where did Evelyn Cecil, 1St Baron Rockley's father graduate from?",
  "Who is Prince Foulques, Duke Of Aumale's paternal grandmother?",
  "Which film has the director who is older, Prem Parbat or L'Affaire Maurizius?",
  "What is the place of birth of the performer of song Ruleta (Inna Song)?",
  "Which film has the director who is older than the other, Le Droit \u00c0 La Vie or Heaven Without Love? ",
  "Who is the paternal grandfather of Mieszko Boles\u0142awowic?",
  "Who is Phila (Daughter Of Seleucus)'s paternal grandfather?",
  "Who lived longer, Giuseppe Cesari or Nicos Poulantzas?",
  "Who died later, Balswarup Choubey or Paulette Bern\u00e8ge?",
  "Which film has the director born first, The Optimists Of Nine Elms or Travelling North?",
  "Which film has the director who died earlier, Alarm At Midnight or Uthiripookkal?",
  "Which film has the director born first, Gniazdo or The Summer Of Massacre?",
  "Where did Rune Ottosen's father graduate from?",
  "Who is the maternal grandfather of Albert, Margrave Of Meissen (1934\u20132012)?",
  "Who is Somerset Butler, 1St Earl Of Carrick's paternal grandmother?",
  "Which film has the director born earlier, Non-Transferable or How To Save A Marriage And Ruin Your Life?",
  "Which film has the director born earlier, The Mayfair Set or The Kaiser'S Shadow?",
  "Who is Charles I, Count Of Ligny's paternal grandmother?",
  "What is the date of death of Louis Ii, Count Palatine Of Zweibr\u00fccken's father?",
  "Where did Khanzada Begum's father die?",
  "Where did the director of film The Obsessed Of Catule die?",
  "Which film whose director was born first, Apasionadamente or The Blue Bead?",
  "Which film was released more recently, The Secret Life Of Pets 2 or Love Me Deadly?",
  "Are Alofau and Patti, Dashtiari located in the same country?",
  "Who is John Beresford, 4Th Marquess Of Waterford's paternal grandfather?",
  "Which film has the director born first, Killer: Dead Or Alive or Adultery: A User'S Guide?",
  "Who died later, Steve Tesich or Elizabeth Jane Gardner?",
  "Which film has the director died later, When The Mother And The Daughter or Paigham?",
  "Which film has the director died first, My First Two Hundred Years or Marshal Of Cedar Rock?",
  "Where did Ed Bye's wife graduate from?",
  "What nationality is Mustafa Zaman Abbasi's father?",
  "Who died later, Higinio Uriarte or Boyd Merriman, 1St Baron Merriman?",
  "When did Gerhard Vii, Duke Of J\u00fclich-Berg's wife die?",
  "Which film has the director died later, Secret Things or All I Desire?",
  "Which film was released earlier, Fast Five or The Testament Of Dr. Mabuse?",
  "Where was the founder of Brand New Immortals born?",
  "Which country Konrad Wolf's father is from?",
  "What is the place of birth of the director of film The False Step?",
  "Who is the paternal grandmother of Louis Crato, Count Of Nassau-Saarbr\u00fccken?",
  "Are the directors of films Jaco (Film) and Half A Bride both from the same country?",
  "Where did the director of film The Cloister Of Martins die?",
  "Which film was released first, La Maldicion De La Bestia or Speak Easily?",
  "Are The Broken Melody (1937 Film) and Harlem Rides The Range both from the same country?",
  "What is the place of birth of the director of film Ninamaninja Kalpadukal?",
  "Which one was established first, Windowswear or Compagnie Fran\u00e7aise Des M\u00e9taux?",
  "Who was born earlier, Lauren Embree or Benny S\u00f6dergren?",
  "Which film has the director died later, The Yellow Mask or The Return Of The Tall Blond Man With One Black Shoe?",
  "Which film has the director born earlier, Eat Hot Tofu Slowly or Hit Parade Of 1941?",
  "Where was the place of death of the director of film They Only Kill Their Masters?",
  "Which country the director of film The Great Adventure (1918 Film) is from?",
  "Who is older, Mirko H\u00f6fflin or Carl Von Linde?",
  "Who is the paternal grandfather of John Louis Ii, Prince Of Anhalt-Zerbst?",
  "Are both villages, Lehututu and Kat Kiyars, located in the same country?",
  "What is the place of birth of David Hyrum Smith's father?",
  "Where was the place of death of Samsu-Iluna's father?",
  "Are Ch\u00e3o Bom and Karam Bast located in the same country?",
  "Which film has the director born later, Dark Interval or Yeti Obhijaan?",
  "Who is Agnes Of Austria (1281\u20131364)'s father-in-law?",
  "Where was the father of Mary Mead born?",
  "Which film has the director who is older than the other, Those Happy Years or M\u00e9xico, M\u00e9xico, Ra, Ra, Ra? ",
  "Where was the place of burial of Ginevra D'Este's father?",
  "Who was born first out of Eric Tanenblatt and Craig L. Fuller?",
  "Which film has the director born later, He Ain'T Heavy, He'S My Father or L.A. Zombie?",
  "Where was the director of film Torchy Blane In Panama born?",
  "Which film has the director who died first, Pusthakamlo Konni Pageelu Missing or The Hunchback Of Rome?",
  "Which film has the director who died later, Home, James (Film) or There'S One Born Every Minute?",
  "What is the place of birth of the performer of song Thru Your Phone?",
  "Are The Man Who Knew Too Much (1956 Film) and Man On Wire both from the same country?",
  "Where was the place of death of Duke Adam Of W\u00fcrttemberg's father?",
  "Which country Waleran De Beaumont, 1St Earl Of Worcester's father is from?",
  "Who is the mother-in-law of Countess Claudine Rh\u00e9dey Von Kis-Rh\u00e9de?",
  "Who is the child of the director of film Dr. Goldfoot And The Girl Bombs?",
  "Are North East Institute Of Management Science and Sambalpur University both located in the same country?",
  "When did Fife Symington's father die?",
  "Which film was released more recently, A Scream From Silence or Das Spielzeug Von Paris?",
  "What is the place of birth of the director of film The Great Sensation?",
  "Who is Philip Of Sicily's father?",
  "Where was the father of Jean D'Estr\u00e9es born?",
  "Which country the director of film The Notebooks Of Memory is from?",
  "Where was the director of film Ashwamedha (Film) born?",
  "Where did the director of film Dragonheart 3: The Sorcerer'S Curse graduate from?",
  "Which film came out earlier, Alkohol or Night Of Dark Shadows?",
  "Where does Edward Bibring's wife work at?",
  "Where did William Killigrew (1606\u20131695)'s father graduate from?",
  "What nationality is the director of film The Gate Ii: Trespassers?",
  "Which film has the director died first, Two For Tonight or Light Over Russia?",
  "When is James Stanley, 10Th Earl Of Derby's father's birthday?",
  "Why did Agrippina The Younger's mother die?",
  "Where did the presenter of Tim Russert (Talk Show) die?",
  "Where was the place of death of Agnes Of Burgundy, Duchess Of Aquitaine's mother?",
  "Who is Elizabeth Stuart, Countess Of Lennox's mother-in-law?",
  "Where did the director of film Trading Paint graduate from?",
  "Which film has the director born earlier, Life Is Hot In Cracktown or Between Maybes?",
  "Where was the director of film The Duel (2010 Film) born?",
  "Who is the spouse of the director of film The Second Awakening Of Christa Klages?",
  "Who is older, \u00c1lvaro Grant Macdonald or Adri\u00e1n Horacio G\u00f3mez?",
  "Who is the grandchild of Stefan Zamoyski?",
  "Which film has the director born earlier, Whoever Slew Auntie Roo? or Places In The Heart?",
  "Are both churches, Basilica Of St. Lucia, Timotes and Saint Augustine By The Sea Catholic Church, located in the same country?",
  "Who was born later, Ernst Heinrich Karl Von Dechen or Lee Kyung-Hwan?",
  "What is the award that the performer of song Wrist (Chris Brown Song) received?",
  "Are both directors of films Coupe De Ville (Film) and Cold Weather from the same country?",
  "Which film whose director was born first, The Badlanders or The Man From Monterey?",
  "Are director of film Thought Crimes: The Case Of The Cannibal Cop and director of film Love And Other Disasters both from the same country?",
  "Who was born first, Laquinton Ross or Edo De Waart?",
  "Which film has the director born earlier, Everyone Else or The Girl From The Chartreuse?",
  "Who was born later, Emil Fackenheim or Jay'Ed?",
  "Where was the father of John A. Thayer born?",
  "Who is younger, Emmanuel Oduol or Kodardas Kalidas Shah?",
  "Are Royal St. George'S College and Branksome Hall both located in the same country?",
  "Which film has the director died first, The Girl In The Red Velvet Swing or Ghosts Of Port Arthur?",
  "Do both Ek Tho Chance and Laila Majnu (1976 Film) films have the directors from the same country?",
  "Are the directors of films The Edifying And Joyous Story Of Colinot and Cold Moon both from the same country?",
  "Who is younger, Zhang Lifang or Lalengzama Vangchhia?",
  "What is the date of birth of George Ernest, Count Of Erbach-Wildenstein's father?",
  "Who died earlier, Georges Pr\u00eatre or Laura Riding?",
  "Where was the performer of song Oceania (Song) born?",
  "Which film has the director who is older than the other, Taming Of The Fire or The Lady Takes A Flyer? ",
  "Who is Phelan Beale Jr.'s uncle?",
  "Where was the father of Adhemar Of Salerno born?",
  "Who is the paternal grandfather of Carlos, Prince Of Asturias?",
  "Do the movies Touch Of Pink and The Head Of The Family (1922 Film), originate from the same country?",
  "Which film was released earlier, Flash Gordon Conquers The Universe or Siti Noerbaja?",
  "Which film has the director who was born later, The Man Is Armed or Wolf Warrior?",
  "Where was the place of burial of Princess Caroline Of Hesse-Darmstadt's father?",
  "Who is the maternal grandmother of Maria Josepha Of Bavaria?",
  "Which film has the director born first, Mutiny (1952 Film) or The Eagle'S Feather?",
  "Where was the director of film 00 Schneider \u2013 Jagd Auf Nihil Baxter born?",
  "Who died first, Frederick Cleveland Morgan or Nathaniel Mclenaghan?",
  "Who was born earlier, Olga Fedori or Caleb Q. Dyer?",
  "Are the movies Ostitto and Hangor Nodi Grenade, from the same country?",
  "Who is the father of the director of film Legend Of A Fighter?",
  "Where was the place of burial of Lorenzo Cybo's mother?",
  "Where did Constantine Palaiologos (Son Of Andronikos Ii)'s mother die?",
  "Where was the father of Princess Pauline Of Saxe-Weimar-Eisenach born?",
  "What is the place of birth of the performer of song Choctaw Bingo?",
  "Where does the director of film Le Trio En Si B\u00e9mol work at?",
  "Which film came out first, Shadows Of A Great City or Everybody'S Famous!?",
  "Which country Anthony I, Count Of Ligny's father is from?",
  "Who is the child of the director of film Love Affair (Unreleased Film)?",
  "Who lived longer, Elsa Herrmann or Pope Gregory Ii?",
  "Where did the director of film Border (2018 Film) graduate from?",
  "What nationality is John De Burgh (Died 1313)'s father?",
  "When did Eric Vi Of Denmark's mother die?",
  "Where did Tamara Imeretinsky's father graduate from?",
  "What is the date of death of Alexander Meadows Rendel's father?",
  "What is the place of birth of Archduke Joseph Karl Of Austria's mother?",
  "Where was the husband of Harriet Nevins born?",
  "Do Samuel Langdon and Emil Aloysius Wcela share the same nationality?",
  "What nationality is the director of film Fix (Film)?",
  "Which film has the director who was born first, Autumn Tale or Secrets Of The Reef?",
  "Which film has the director died later, The Voice In The Fog or Rally Round The Flag, Boys!?",
  "Which film has the director born earlier, Santa Fe Uprising or Trainer And Temptress?",
  "Which film was released first, Hercules Against The Sons Of The Sun or Barravento?",
  "When did Anna Wilhelmine Of Anhalt-Dessau's mother die?",
  "Who was born later, Kiplangat Sang or Stein Erik Hagen?",
  "Which film has the director born earlier, The House By The Cemetery or Charlie Chan In Honolulu?",
  "Which film has the director who died earlier, Captain Kidd And The Slave Girl or Relax Freddie?",
  "Which magazine was established first, Women'S Suffrage Journal or Mostar (Magazine)?",
  "Who is Empress Xu (Ming Dynasty)'s father-in-law?",
  "What nationality is the performer of song The Ballad Of The Lonesome Cowboy?",
  "Where was the director of film The Unknown Cavalier born?",
  "Who was born earlier, Jayme De Almeida or Elmina Shepard Taylor?",
  "Which film came out first, Made Men (Film) or Myst\u00e8re \u00c0 Shanghai?",
  "Which film was released first, The Clown Murders or Paadha Kaanikkai?",
  "Which film has the director who was born later, El Extra\u00f1o Viaje or Love In Pawn?",
  "Who is John Tuchet, 6Th Baron Audley's paternal grandfather?",
  "Who is the child of the director of film Monsieur N.?",
  "Which film was released more recently, Seduced And Abandoned or Formula Of Love?",
  "Who is the spouse of the director of film Up, Down, Fragile?",
  "Which film whose director is younger, Lassie Come Home or Evan Almighty?",
  "Where was the director of film Route 132 (Film) born?",
  "Are both stations, Muzaffargarh Railway Station and Raisan Railway Station, located in the same country?",
  "Who was born later, Peter Samuel George Mackenzie or Josip Petrov Babich?",
  "Which film has the director who died earlier, The Brainiac or Marshal Of Amarillo?",
  "Which film has the director who died first, Cinco Asesinos Esperan or A Romance Of Seville?",
  "When was Nick Kellogg's father born?",
  "Do both films Across The Badlands and A Gutter Magdalene have the directors that share the same nationality?",
  "Do both films, The Glass Castle (1950 Film) and The Ferret (Film), have the directors who are from the same country?",
  "Where was the husband of Emily Davenport born?",
  "Did the movies Laserblast and The Life Of Juanita Castro, originate from the same country?",
  "Where was the husband of Emmanuelle Seigner born?",
  "What is the place of birth of the director of film Alien From L.A.?",
  "Who is younger, Frederick Howard Bryant or Hamad Al-Robeai?",
  "Which film has the director died first, Bad City Blues or A Woman In White?",
  "Where was the place of death of the director of film Follow Your Heart (1936 Film)?",
  "Who is the spouse of the director of film Days And Hours?",
  "Who is the paternal grandfather of Engelbert Iii Of The Mark?",
  "Which film has the director who was born later, The Ghosts Of Berkeley Square or Hello Caesar!?",
  "Which award the performer of song One More Time (Joe Jackson Song) earned?",
  "Are Dolores River and Bob'S Creek (Ontario) both located in the same country?",
  "Where was the father of Sunjong Of Goryeo born?",
  "Which film was released earlier, Yohan: The Child Wanderer or A Nightmare On Elm Street 4: The Dream Master?",
  "Who is the spouse of the director of film Gang Of Four (Film)?",
  "Who is Henry James Fitzroy, Earl Of Euston's paternal grandfather?",
  "What nationality is Geodeung Of Geumgwan Gaya's mother?",
  "Which film has the director died later, People In The Net or Mad Youth?",
  "When was Hector Macpherson Jr.'s father born?",
  "What is the place of birth of the director of film Manolete (Film)?",
  "What is the place of birth of John Tzelepes Komnenos's father?",
  "Who is the maternal grandmother of Princess Maria Ferdinanda Of Saxony?",
  "What is the place of birth of the director of film Tracker (2011 Film)?",
  "Which film has the director died earlier, The Gaucho War or Daphne And The Diplomat?",
  "Which film has the director who was born earlier, Two Family House or Dear Gorbachev?",
  "Which film came out first, Legend Of The Sea Wolf or Irvine Welsh'S Ecstasy?",
  "Where was the place of death of the composer of film The Private Lives Of Elizabeth And Essex?",
  "What is the place of birth of the director of film Aashiq (2001 Film)?",
  "Which film has the director born later, Mr. Washington Goes To Town or R\u00fcbezahl'S Wedding?",
  "Are both director of film Don'T Torture A Duckling and director of film Adi\u00f3s, Sabata from the same country?",
  "Where was the place of death of the director of film Duel In The Jungle?",
  "Which film has the director who died first, Three Violent People or Girls In White?",
  "Where was the director of film White Light/Black Rain: The Destruction Of Hiroshima And Nagasaki born?",
  "Do both directors of films Harun Al Raschid (Film) and Smoky Mountain Melody share the same nationality?",
  "What is the place of birth of the director of film Los Secretos Del Buz\u00f3n?",
  "Which film has the director who is older than the other, The Millennial Bee or Kid With The Golden Arm? ",
  "Who was born first, Jason Katims or Sidney Cotton?",
  "What is the place of birth of Dina Sfat's husband?",
  "Who died later, Eva Slater or Fredrik Arentz Krog?",
  "What is the place of birth of Annick Dumont's husband?",
  "Where did Pilar Del R\u00edo's husband die?",
  "Who is Albert, Margrave Of Baden-Hachberg's paternal grandfather?",
  "Where did the director of film Passport To Rio die?",
  "Which film has the director who died earlier, My Lady'S Latchkey or The Company (Film)?",
  "Which film came out earlier, Ammayi Kosam or Million Dollar Babies?",
  "Which film has the director who was born first, Song Of The Eagle or El Santo De La Espada?",
  "Where was the husband of Virginia Foster Durr born?",
  "Who was born first out of Sergio Livingstone and Doug Sax?",
  "Which film has the director born first, El Pisito or Crooklyn?",
  "Which film whose director is younger, Once Upon A Time In The Woods or Party Husband?",
  "Who is the paternal grandfather of Charlotte Bacon?",
  "Who was born later, Meghan O'Leary or Engin F\u0131rat?",
  "Are Ntnu University Museum and Anno Museum located in the same country?",
  "Who is the paternal grandfather of Randolph Greene Pack?",
  "What is the place of birth of Trent Reznor's wife?",
  "Where did the director of film The Idiot Returns study?",
  "Are The Accident (Film) and Fools Highway from the same country?",
  "What is the date of death of Hermann Ii, Landgrave Of Hesse's father?",
  "Which film whose director was born first, The Stranger'S Return or Honeymoons?",
  "Where was the place of death of Juan Carlos Gumucio's wife?",
  "Where did the director of film The Wounded Angel (Film) study?",
  "Who is Thomas Carew (Mp For Saltash)'s paternal grandfather?",
  "Who is the father of Alix, Princess Of Ligne?",
  "Which film has the director who died later, The Night Runner or Atraco A Las Tres?",
  "Which film has the director who is older, Durango Valley Raiders or Black Feathers?",
  "Are both directors of films Target Zero and Midnight Court (Film) from the same country?",
  "What nationality is the performer of song Fiesta Buena?",
  "Who is the paternal grandfather of Sir Thomas Lawley, 3Rd Baronet?",
  "Which film whose director is younger, A Social Celebrity or A Sound Of Trumpets?",
  "Which film has the director who is older than the other, Judy Berlin or Tonight At Twelve? ",
  "Where was the director of film Tuos born?",
  "Who is Claire Annabel Caroline Grant Duff's paternal grandfather?",
  "Do both directors of films I Lived With You and Tom Brown'S Schooldays (1951 Film) have the same nationality?",
  "Who is the husband of Princess Elene Of Georgia?",
  "Which film has the director born later, Passionate Summer or Little Presents?",
  "Was Judith S. Beck or F\u00e9lix Erviti Barcelona born first?",
  "Which film has the director born first, Mord Em'Ly or Ek Hi Bhool (1940 Film)?",
  "Which film has the director born earlier, Cantata De Chile or Cheyenne Roundup?",
  "Which film has the director who was born first, Who'S Your Brother? or The Last Outpost (1951 Film)?",
  "Which country the director of film Thalavattam is from?",
  "Are Stealing Harvard and Between Day And Night from the same country?",
  "Where was the director of film Pervirella born?",
  "Which film has the director who died earlier, The Glass Menagerie (1987 Film) or Monsieur Sans-G\u00eane?",
  "Which film has the director who died later, The Death Kiss or Her Luck In London?",
  "Who is Hugh Montgomerie, 7Th Earl Of Eglinton's paternal grandmother?",
  "Which film has the director who was born later, Goodbye, Boys or Belle \u00c9pine?",
  "Where does the director of film Inside Pop: The Rock Revolution work at?",
  "Which film was released first, Como Yo Te Quer\u00eda or Sex Is Zero 2?",
  "Where was the place of death of the director of film The Girl With The Hungry Eyes (1967 Film)?",
  "Which film whose director is younger, Back To School or Bitter Moon?",
  "Are both movies, Photograph (Film) and Best Night Ever, from the same country?",
  "Where was the director of film The Endless Road born?",
  "Who was born later, Mari\u00e1n Andrej Pac\u00e1k or Louis Panet?",
  "Which film came out first, Come Home And Meet My Wife or Sake-Bomb?",
  "Where was the performer of song Step Into The Light (Myra Song) born?",
  "Which film has the director died earlier, Family Honeymoon or Confess, Doctor Corda?",
  "Who is Sancha Of Castile, Queen Of Navarre's paternal grandfather?",
  "Who was born later, Joseph J. Magliocco or Viktoriya Zeynep G\u00fcne\u015f?",
  "Are both high schools, Sharur Turkish High School and Classical High School, located in the same country?",
  "Which film has the director died first, Little Treasure or Ocean'S 11?",
  "What nationality is the director of film Downpour (Film)?",
  "Which film has the director born later, A Nearly Decent Girl or Monte Carlo Or Bust!?",
  "Which film has the director who died later, The Lady Owner or Behind Prison Gates?",
  "Who died first, Olaf Everson or Abdul Wahab Khan Tarzi?",
  "When is the director of film Udayananu Tharam 's birthday?",
  "Which country the performer of song Lillebror is from?",
  "Who is the paternal grandfather of Boles\u0142aw Januszowic?",
  "Where was the wife of Thomas Forsthoefel born?",
  "Do both films Just Getting Started (Film) and The Dove'S Lost Necklace have the directors that share the same nationality?",
  "Which film has the director died earlier, Kalos Ilthe To Dollario or Our Mother'S House?",
  "Which film whose director was born first, Solemn Promise or Tarzan The Magnificent?",
  "Where was the place of death of the director of film Fanfare Of Love?",
  "Were Max Eastman and Arthur Kay (Musician) of the same nationality?",
  "Who is younger, Vrindavan Lal Verma or Kerem \u0130nan?",
  "Which film has the director who is older, Urban Justice or The Actress, The Dollars And The Transylvanians?",
  "Which film has the director who died later, Dharkan or Eyes Of The Underworld?",
  "Which country Jakobea Of Baden's mother is from?",
  "Where was the place of death of Edmund Mortimer (Died 1331)'s father?",
  "Who is the spouse of the director of film Hondo (Film)?",
  "Who is the paternal grandfather of Princess Anne Of Orl\u00e9ans?",
  "Who was born first out of Alexey Volkonsky and Wanderley Oliveira?",
  "Who is Cornelia (Wife Of Caesar)'s child-in-law?",
  "Who is the father of the director of film The Seven Madmen?",
  "Which film has the director born later, Powers That Prey or Rustler'S Round-Up?",
  "Do both films Toto In Paris and The Railroad Man have the directors from the same country?",
  "Who is the aunt of Eleanor, Countess Of Vermandois?",
  "Did the movies The Million Eyes Of Sumuru and The Great Outdoors (Film), originate from the same country?",
  "Where was the director of film Shoot First, Die Later born?",
  "Where was the place of burial of Sultan Cem's father?",
  "Which film has the director born later, Saturn In Opposition or Daughters Of Pleasure?",
  "What is the place of birth of the composer of film Face To Face (1967 Film)?",
  "What is the place of birth of the director of film Revival (2013 Film)?",
  "Which film was released earlier, Battle For Brooklyn or Crime In The Streets?",
  "Which film has the director born later, Brutti Di Notte or Bir T\u00fcrk'E G\u00f6n\u00fcl Verdim?",
  "Where was the director of film Evil Eyes born?",
  "Where did the director of film Milan (1946 Film) die?",
  "Were Jake Eisenhart and Michael T. Ullman of the same nationality?",
  "Which film has the director born first, Sympathy For Mr. Vengeance or Kamikaze 1989?",
  "Which film was released earlier, Rocky'S Knife or Tu Mo Love Story?",
  "What is the date of death of Elizabeth Trussell, Countess Of Oxford's husband?",
  "Where did the director of film Tall: The American Skyscraper And Louis Sullivan graduate from?",
  "What is the date of birth of Iseabail N\u00ed Mheic Cail\u00e9in's father?",
  "Which film has the director who died first, The Battle Of Hearts or Their Big Moment?",
  "Do both films, The Russians Are Coming, The Russians Are Coming and Our Loved Ones, have the directors who are from the same country?",
  "Which film has the director born later, Murder By Numbers or Free Woman?",
  "Where did the director of film Paths Of The Soul study?",
  "What nationality is the director of film Human Flow?",
  "Where was the director of film Pizza (2005 Film) born?",
  "Which film was released first, Vetri Vizha or The Supporter?",
  "Where did the director of film The Take (2007 Film) graduate from?",
  "Who was born earlier, Babken I Of Cilicia or Keith Rayner?",
  "Which film has the director born later, Everyone Says I Love You or Kanne Manasulu?",
  "What is the date of death of Henry Stafford, 1St Baron Stafford's mother?",
  "Where did the editor of magazine Massachusetts Magazine die?",
  "Do Kreesha Turner and Samantha Jo share the same nationality?",
  "Which film has the director born later, Four For Venice or Gypped In The Penthouse?",
  "Where was the place of death of Lupe Rumazo's father?",
  "Are both The Liverpool Roadrunners and Fightstar from the same country?",
  "Are both movies, The Man With The Carnation and The Detonator, from the same country?",
  "What is the place of birth of the performer of song Changed It?",
  "Who died earlier, Charles Taze Russell or George Washington Bright?",
  "What nationality is Pat Paterson's husband?",
  "Which film has the director born later, The Fighting Hope or The Trouble With You?",
  "Which film was released more recently, Chanakya Shapatham or Somewhere In Sonora?",
  "Which film was released earlier, The Singing Revolution or Mon Premier Amour?",
  "Which film has the director born earlier, Spook Ranch or Noir Et Blanc?",
  "When is the founder of Suez Canal Company 's birthday?"
]

==> fig/Core_code/dataset/2wiki/simplified.json <==
[
  {
    "idx": 0,
    "question": "Where was the place of burial of Charles Mathew's father?",
    "answer": "Cork"
  },
  {
    "idx": 1,
    "question": "Which film has the director who died later, The More The Merrier or Sleep, My Love?",
    "answer": "Sleep, My Love"
  },
  {
    "idx": 2,
    "question": "Where was the husband of Octavie Coudreau born?",
    "answer": "Sonnac"
  },
  {
    "idx": 3,
    "question": "Which film has the director who died earlier, Gold For The Caesars or Heinz In The Moon?",
    "answer": "Heinz In The Moon"
  },
  {
    "idx": 4,
    "question": "What is the place of birth of Queen Jeongsun (Wonjong)'s husband?",
    "answer": "Korea"
  },
  {
    "idx": 5,
    "question": "Where was the director of film A Day Of Roses In August born?",
    "answer": "Halberstadt"
  },
  {
    "idx": 6,
    "question": "Which film whose director is younger, I Cannot Say \"Farewell\" or Tanjuska And The 7 Devils?",
    "answer": "Tanjuska And The 7 Devils"
  },
  {
    "idx": 7,
    "question": "Which film has the director who is older, Trader Tom Of The China Seas or Lykkens Musikanter?",
    "answer": "Trader Tom Of The China Seas"
  },
  {
    "idx": 8,
    "question": "Which film has the director who died earlier, Ma And Pa Kettle Go To Town or Malibu Express?",
    "answer": "Ma And Pa Kettle Go To Town"
  },
  {
    "idx": 9,
    "question": "Where was the place of death of Alessandro Ruspoli, 2Nd Prince Of Cerveteri's father?",
    "answer": "Rome"
  },
  {
    "idx": 10,
    "question": "Where was the director of film Timber Falls born?",
    "answer": "Medford, Massachusetts"
  },
  {
    "idx": 11,
    "question": "Where was the performer of song Euphoria (Usher Song) born?",
    "answer": "Dallas"
  },
  {
    "idx": 12,
    "question": "Who is Edward Howard, 2Nd Earl Of Carlisle's paternal grandfather?",
    "answer": "Sir William Howard"
  },
  {
    "idx": 14,
    "question": "Which film has the director died earlier, Remember The Day or Cast Up By The Sea?",
    "answer": "Cast Up By The Sea"
  },
  {
    "idx": 15,
    "question": "Where did the composer of film Before Sunset study?",
    "answer": "Tisch"
  },
  {
    "idx": 16,
    "question": "Which film was released more recently, Brudebuketten or Clownery?",
    "answer": "Clownery"
  },
  {
    "idx": 17,
    "question": "What nationality is Clarice Orsini's husband?",
    "answer": "Florentine Republic"
  },
  {
    "idx": 18,
    "question": "What nationality is the director of film The Sweetest Fruits?",
    "answer": "Austria"
  },
  {
    "idx": 19,
    "question": "Who is Magnus Julius De La Gardie's paternal grandmother?",
    "answer": "Ebba Brahe"
  },
  {
    "idx": 20,
    "question": "Which film has the director died earlier, High Society Blues or Counterblast?",
    "answer": "Counterblast"
  },
  {
    "idx": 21,
    "question": "Which film has the director born later, A Demon For Trouble or Now, Voyager?",
    "answer": "Now, Voyager"
  },
  {
    "idx": 22,
    "question": "Which film came out earlier, This Night Is Still Ours or Huma Gun Anmogaldi?",
    "answer": "Huma Gun Anmogaldi"
  },
  {
    "idx": 23,
    "question": "Which film has the director who is older, Death For Sale or The Fitzgerald Family Christmas?",
    "answer": "Death For Sale"
  },
  {
    "idx": 24,
    "question": "Where was the place of death of the director of film Write And Fight?",
    "answer": "\u0141\u00f3d\u017a"
  },
  {
    "idx": 25,
    "question": "When did the composer of film The Sparrow'S Fluttering die?",
    "answer": "1 March 2012"
  },
  {
    "idx": 26,
    "question": "Which film was released earlier, Molokai: The Story Of Father Damien or Brahma \u2013 The Creator?",
    "answer": "Molokai: The Story Of Father Damien"
  },
  {
    "idx": 27,
    "question": "Which award the director of film Sad Song Of Yellow Skin received?",
    "answer": "Fulbright Scholarship"
  },
  {
    "idx": 29,
    "question": "Who is the paternal grandfather of George Cochrane (Politician)?",
    "answer": "William Cochrane"
  },
  {
    "idx": 30,
    "question": "Which film has the director died earlier, Varakatnam or To Be A Lady?",
    "answer": "To Be A Lady"
  },
  {
    "idx": 32,
    "question": "Which country the director of film La Yuma is from?",
    "answer": "French"
  },
  {
    "idx": 33,
    "question": "Who is Anthony Ashley-Cooper, 8Th Earl Of Shaftesbury's paternal grandfather?",
    "answer": "Cropley Ashley-Cooper, 6th Earl of Shaftesbury"
  },
  {
    "idx": 34,
    "question": "Are Janise Yntema and Bianca Halstead from the same country?",
    "answer": "yes"
  },
  {
    "idx": 35,
    "question": "Who is the father-in-law of Aemilia Tertia?",
    "answer": "Publius Cornelius Scipio"
  },
  {
    "idx": 36,
    "question": "Where was the father of Baw Ngan-Mohn born?",
    "answer": "Martaban"
  },
  {
    "idx": 37,
    "question": "Which film came out first, How To Avoid Everything or Thai Mozhi?",
    "answer": "Thai Mozhi"
  },
  {
    "idx": 38,
    "question": "Where did the director of film R\u0119ce Do G\u00f3ry study?",
    "answer": "National Film School in \u0141\u00f3d\u017a"
  },
  {
    "idx": 39,
    "question": "What is the date of birth of Marie Jeanne Baptiste Of Savoy-Nemours's husband?",
    "answer": "20 June 1634"
  },
  {
    "idx": 40,
    "question": "Which film has the director who is older, Don'T Take Me Home or Das M\u00e4dchen Und Der Staatsanwalt?",
    "answer": "Das M\u00e4dchen Und Der Staatsanwalt"
  },
  {
    "idx": 41,
    "question": "Who died earlier, Chiang Chung-Ling or George Andreadis?",
    "answer": "Chiang Chung-Ling"
  },
  {
    "idx": 42,
    "question": "Which film has the director who was born later, The Home Song Stories or The Sterile Cuckoo?",
    "answer": "The Home Song Stories"
  },
  {
    "idx": 44,
    "question": "What nationality is Hypsicratea's husband?",
    "answer": "Kingdom of Pontus"
  },
  {
    "idx": 45,
    "question": "Where was the director of film L\u00e9onor born?",
    "answer": "Paris"
  },
  {
    "idx": 46,
    "question": "Which film has the director who is older than the other, Anjaan Hai Koi or Calling The Tune? ",
    "answer": "Calling The Tune"
  },
  {
    "idx": 47,
    "question": "Which film has the director who died later, Un Taxi Pour Tobrouk or An Uncertain Season?",
    "answer": "Un Taxi Pour Tobrouk"
  },
  {
    "idx": 48,
    "question": "Which film has the director died earlier, Cuando En El Cielo Pasen Lista or The Killer Likes Candy?",
    "answer": "Cuando En El Cielo Pasen Lista"
  },
  {
    "idx": 50,
    "question": "Which film was released first, Sarah Prefers To Run or Tears Of April?",
    "answer": "Tears Of April"
  },
  {
    "idx": 51,
    "question": "Where was the director of film The Autobiography Of Nicolae Ceau\u0219escu born?",
    "answer": "Timi\u015foara"
  },
  {
    "idx": 52,
    "question": "What is the place of birth of the director of film Days Of Betrayal?",
    "answer": "Hradec Kr\u00e1lov\u00e9"
  },
  {
    "idx": 53,
    "question": "What nationality is the composer of song Right To Dream?",
    "answer": "America"
  },
  {
    "idx": 54,
    "question": "Where was the mother of Maria Of J\u00fclich-Berg born?",
    "answer": "Ansbach"
  },
  {
    "idx": 55,
    "question": "Which film was released first, A Little Bit Zombie or Carolyn Of The Corners?",
    "answer": "Carolyn Of The Corners"
  },
  {
    "idx": 56,
    "question": "What is the place of birth of the director of film Diplomats (Film)?",
    "answer": "D\u00fcsseldorf"
  },
  {
    "idx": 58,
    "question": "Which film has the director who died earlier, Hold Back The Night or The Last Night Of The Barbary Coast?",
    "answer": "The Last Night Of The Barbary Coast"
  },
  {
    "idx": 59,
    "question": "What is the place of birth of the director of film Dollar (1938 Film)?",
    "answer": "Helsingfors"
  },
  {
    "idx": 60,
    "question": "Where was the place of death of the director of film The Mighty Peking Man?",
    "answer": "Hong Kong"
  },
  {
    "idx": 61,
    "question": "Which film has the director who was born later, Here Comes The Groom or Leatherheads?",
    "answer": "Leatherheads"
  },
  {
    "idx": 62,
    "question": "Which film has the director who died earlier, Agitated Women or An Even Break?",
    "answer": "Agitated Women"
  },
  {
    "idx": 63,
    "question": "Which film has the director who is older, Somewhere I'Ll Find You or A Dream Of Happiness?",
    "answer": "Somewhere I'Ll Find You"
  },
  {
    "idx": 64,
    "question": "Where did the director of film Everything I Like graduate from?",
    "answer": "Academy of Performing Arts in Bratislava"
  },
  {
    "idx": 65,
    "question": "Where does the director of film Le Pont Du Nord work at?",
    "answer": "Cahiers du cin\u00e9ma"
  },
  {
    "idx": 66,
    "question": "Who is Guy Of Ibelin (Died 1304)'s paternal grandfather?",
    "answer": "Philip of Ibelin"
  },
  {
    "idx": 67,
    "question": "Which film was released earlier, O Segredo Do Corcunda or Dharmakshetre Kurukshetre?",
    "answer": "O Segredo Do Corcunda"
  },
  {
    "idx": 68,
    "question": "Who is the spouse of the performer of song Missing My Baby?",
    "answer": "Chris P\u00e9rez"
  },
  {
    "idx": 69,
    "question": "Do both films: Mr. Arkadin and Kick-Ass 2 (Film) have the directors from the same country?",
    "answer": "yes"
  },
  {
    "idx": 70,
    "question": "What is the place of birth of the director of film Adam And Eve (1923 Film)?",
    "answer": "Hamburg"
  },
  {
    "idx": 71,
    "question": "Which film whose director was born first, Del Rosa Al Amarillo or Rose Of The Yukon?",
    "answer": "Rose Of The Yukon"
  },
  {
    "idx": 72,
    "question": "Where did the director of film Girl Rising (Film) graduate from?",
    "answer": "Harvard"
  },
  {
    "idx": 74,
    "question": "Who is the father of the composer of song I Am The World?",
    "answer": "Hugh Gibb"
  },
  {
    "idx": 75,
    "question": "Do director of film Invisible Ghost and director of film Africa Texas Style have the same nationality?",
    "answer": "yes"
  },
  {
    "idx": 78,
    "question": "Who is the spouse of the director of film The Imp (1919 Film)?",
    "answer": "May Allison"
  },
  {
    "idx": 79,
    "question": "When was the company that published The Rip Off Review Of Western Culture founded?",
    "answer": "1969"
  },
  {
    "idx": 80,
    "question": "Which film was released more recently, Shravana Banthu or Hitler'S Folly?",
    "answer": "Hitler'S Folly"
  },
  {
    "idx": 81,
    "question": "Who lived longer, Sammy Drechsel or Wolfgang Fischer?",
    "answer": "Sammy Drechsel"
  },
  {
    "idx": 82,
    "question": "Who is the paternal grandfather of Duke Xuan Of Qin?",
    "answer": "Duke Xian of Qin"
  },
  {
    "idx": 83,
    "question": "Who died earlier, Forouzan or Sir Robert Rankin, 1St Baronet?",
    "answer": "Sir Robert Rankin, 1St Baronet"
  },
  {
    "idx": 84,
    "question": "Where did the director of film India Speaks die?",
    "answer": "Pacific"
  },
  {
    "idx": 85,
    "question": "Do both films Goodbye Again (1961 Film) and The Mystery Of Pine Creek Camp have the directors that share the same nationality?",
    "answer": "no"
  },
  {
    "idx": 87,
    "question": "What is the date of death of James Stuart, 3Rd Earl Of Moray's father?",
    "answer": "7 February 1591"
  },
  {
    "idx": 88,
    "question": "Which film has the director who died later, Gangway For Tomorrow or Le Frisson Des Vampires?",
    "answer": "Le Frisson Des Vampires"
  },
  {
    "idx": 89,
    "question": "Which film was released more recently, Murder By Numbers or Ne Jouez Pas Avec Les Martiens?",
    "answer": "Murder By Numbers"
  },
  {
    "idx": 90,
    "question": "Which film has the director who died earlier, Santa And The Fairy Snow Queen or Hearts In Bondage?",
    "answer": "Hearts In Bondage"
  },
  {
    "idx": 92,
    "question": "Who is the father of the director of film The Ride (1994 Film)?",
    "answer": "Zden\u011bk Sv\u011br\u00e1k"
  },
  {
    "idx": 93,
    "question": "Where was the place of death of the composer of song Love Is Here To Stay?",
    "answer": "Hollywood"
  },
  {
    "idx": 94,
    "question": "Which film has the director who was born first, Swayamkrushi or Reign Over Me?",
    "answer": "Swayamkrushi"
  },
  {
    "idx": 95,
    "question": "When did Bill Patterson (Racing Driver)'s father die?",
    "answer": "13 June 1967"
  },
  {
    "idx": 96,
    "question": "When did Marzuban Ibn Muhammad's father die?",
    "answer": "953"
  },
  {
    "idx": 97,
    "question": "Which film has the director who was born later, He Knows You'Re Alone or The Twilight Saga: Breaking Dawn \u2013 Part 2?",
    "answer": "The Twilight Saga: Breaking Dawn \u2013 Part 2"
  },
  {
    "idx": 98,
    "question": "Who is Camm\u00e1n Mac Amla\u00edb's paternal grandfather?",
    "answer": "Gofraid ua \u00cdmair"
  },
  {
    "idx": 99,
    "question": "Which film has the director who died first, Bawarchi or Manhattan Romance?",
    "answer": "Manhattan Romance"
  },
  {
    "idx": 100,
    "question": "Who is younger, Bob Degen or Ashad Ali?",
    "answer": "Ashad Ali"
  },
  {
    "idx": 101,
    "question": "Who is the maternal grandfather of Agnes Duff, Countess Fife?",
    "answer": "William IV of the United Kingdom"
  },
  {
    "idx": 102,
    "question": "Where did the director of film This World Made Itself; Myth And Infrastructure; Dreaming Of Lucid Living graduate from?",
    "answer": "California Institute of the Arts"
  },
  {
    "idx": 103,
    "question": "Who was born earlier, John Gordy or George Hare Philipson?",
    "answer": "George Hare Philipson"
  },
  {
    "idx": 104,
    "question": "Which film whose director is younger, Law Of The Wolf or Joe + Belle?",
    "answer": "Joe + Belle"
  },
  {
    "idx": 105,
    "question": "Why did the director of film The Knife (1961 Film) die?",
    "answer": "emphysema"
  },
  {
    "idx": 106,
    "question": "Which film has the director born later, Night And Dawn or Arena Of Fear?",
    "answer": "Night And Dawn"
  },
  {
    "idx": 107,
    "question": "Where was the director of film Hatchet Ii born?",
    "answer": "Holliston"
  },
  {
    "idx": 109,
    "question": "Where was the place of death of the director of film Good Day For A Hanging?",
    "answer": "Palos Verdes"
  },
  {
    "idx": 110,
    "question": "Where was the husband of Evfrosinia Staritskaia born?",
    "answer": "Moscow"
  },
  {
    "idx": 111,
    "question": "Who is the paternal grandfather of Robert Berkeley (Judge)?",
    "answer": "William Berkeley"
  },
  {
    "idx": 113,
    "question": "Are both movies, Law Of The Barbary Coast and My Piece Of The Pie, from the same country?",
    "answer": "no"
  },
  {
    "idx": 114,
    "question": "Which film has the director died first, Let'S Live Again or Kummatty?",
    "answer": "Let'S Live Again"
  },
  {
    "idx": 115,
    "question": "What is the place of birth of the performer of song Git (Song)?",
    "answer": "K\u0131rklareli"
  },
  {
    "idx": 116,
    "question": "Which film has the director died later, The White Truck or Mister Quilp?",
    "answer": "Mister Quilp"
  },
  {
    "idx": 117,
    "question": "Are The Collector (2002 Film) and Gul\u00eestan, Land Of Roses both from the same country?",
    "answer": "yes"
  },
  {
    "idx": 118,
    "question": "What nationality is the director of film True North Trilogy?",
    "answer": "American"
  },
  {
    "idx": 119,
    "question": "Which film was released earlier, The Open House or Sons Of Ingmar?",
    "answer": "Sons Of Ingmar"
  },
  {
    "idx": 120,
    "question": "Who is Tiberius (Son Of Justinian Ii)'s uncle?",
    "answer": "Busir"
  },
  {
    "idx": 122,
    "question": "What is the place of birth of Vsevolod Gantmakher's father?",
    "answer": "Odessa"
  },
  {
    "idx": 123,
    "question": "Which magazine came out first, Progetto Babele or Murray'S Magazine?",
    "answer": "Murray'S Magazine"
  },
  {
    "idx": 124,
    "question": "Who is Joseph-Andr\u00e9 Taschereau's paternal grandfather?",
    "answer": "Gabriel-Elz\u00e9ar Taschereau"
  },
  {
    "idx": 125,
    "question": "Which film has the director who was born earlier, Ang\u00e9lique, Marquise Des Anges or That Man George?",
    "answer": "Ang\u00e9lique, Marquise Des Anges"
  },
  {
    "idx": 126,
    "question": "Who is Princess Hermine Of Waldeck And Pyrmont's paternal grandmother?",
    "answer": "Princess Augusta of Schwarzburg-Sondershausen"
  },
  {
    "idx": 127,
    "question": "What nationality is the director of film The Whole Wide World?",
    "answer": "Canadian"
  },
  {
    "idx": 128,
    "question": "Which film has the director died first, Mountain Crystal or La Signorina Ciclone?",
    "answer": "La Signorina Ciclone"
  },
  {
    "idx": 129,
    "question": "Who lived longer, Matija \u0160kerbec or Ivan Minatti?",
    "answer": "Ivan Minatti"
  },
  {
    "idx": 130,
    "question": "What is the place of birth of Jazmin Grace Grimaldi's father?",
    "answer": "Prince's Palace of Monaco"
  },
  {
    "idx": 131,
    "question": "Which film has the director who is older, The Trip To Marrakesh or The Abdication?",
    "answer": "The Trip To Marrakesh"
  },
  {
    "idx": 134,
    "question": "Where was the director of film Herra Lahtinen L\u00e4htee Lipettiin born?",
    "answer": "Helsinki"
  },
  {
    "idx": 135,
    "question": "Where was the place of death of Yuen Shun-Yi's father?",
    "answer": "Hong Kong"
  },
  {
    "idx": 136,
    "question": "Where was the father of Emily Eavis born?",
    "answer": "Pilton, Somerset"
  },
  {
    "idx": 137,
    "question": "Where did the director of film The Escapist (2002 Film) study?",
    "answer": "National Film and Television School"
  },
  {
    "idx": 138,
    "question": "Where was the performer of song Sentiments Songes born?",
    "answer": "S\u00e8te"
  },
  {
    "idx": 139,
    "question": "Where was the husband of Olive Mary Hilliard born?",
    "answer": "Surrey"
  },
  {
    "idx": 140,
    "question": "Which film has the director born first, Condannato A Nozze or All My Lenins?",
    "answer": "Condannato A Nozze"
  },
  {
    "idx": 142,
    "question": "Where was the performer of song So Much Love (Song) born?",
    "answer": "London"
  },
  {
    "idx": 143,
    "question": "What nationality is Honor\u00e9 V, Prince Of Monaco's mother?",
    "answer": "French"
  },
  {
    "idx": 144,
    "question": "What nationality is the director of film Creditors (2015 Film)?",
    "answer": "Argentine"
  },
  {
    "idx": 145,
    "question": "Are Murder In The Big House and The Nuthouse (Film) both from the same country?",
    "answer": "no"
  },
  {
    "idx": 146,
    "question": "Was David Fennario or Peter Emanuel Falck born first?",
    "answer": "David Fennario"
  },
  {
    "idx": 147,
    "question": "What nationality is Gevherhan Sultan (Daughter Of Selim Ii)'s father?",
    "answer": "Ottoman Empire"
  },
  {
    "idx": 148,
    "question": "Are director of film Sleepers and director of film The Juniper Tree (Film) from the same country?",
    "answer": "yes"
  },
  {
    "idx": 149,
    "question": "Which film came out first, The Bloodsucker Leads The Dance or To Make A Killing?",
    "answer": "The Bloodsucker Leads The Dance"
  },
  {
    "idx": 150,
    "question": "Are both Three Live Ghosts (1936 Film) and The Tailor From Ulm from the same country?",
    "answer": "no"
  },
  {
    "idx": 151,
    "question": "Which film has the director born earlier, The Color Of Money or Do Be Quick?",
    "answer": "Do Be Quick"
  },
  {
    "idx": 152,
    "question": "Who is the paternal grandfather of Wenceslaus Of Niemodlin?",
    "answer": "Bolko I of Opole"
  },
  {
    "idx": 153,
    "question": "Who is Infante Alfonso, Duke Of Calabria's paternal grandfather?",
    "answer": "Prince Alfonso"
  },
  {
    "idx": 154,
    "question": "Who is older, Ashish Singh or J\u00e9ssica Sodr\u00e9?",
    "answer": "J\u00e9ssica Sodr\u00e9"
  },
  {
    "idx": 155,
    "question": "Which film has the director who was born first, The Rug Maker'S Daughter or Amarashilpi Jakanachari (Film)?",
    "answer": "The Rug Maker'S Daughter"
  },
  {
    "idx": 157,
    "question": "Where was the director of film Hellcats Of The Navy born?",
    "answer": "Gura Humorului"
  },
  {
    "idx": 158,
    "question": "Where did Carl Von Fersen's wife die?",
    "answer": "Stockholm"
  },
  {
    "idx": 159,
    "question": "When did Princess Rodam Of Kartli's husband die?",
    "answer": "February 22, 1720"
  },
  {
    "idx": 160,
    "question": "Who is the spouse of the director of film Barefoot In The Park (Film)?",
    "answer": "Bea Arthur"
  },
  {
    "idx": 161,
    "question": "Which film has the director died earlier, Hidden Power or Hiawanda'S Cross?",
    "answer": "Hiawanda'S Cross"
  },
  {
    "idx": 162,
    "question": "Who is the paternal grandfather of Anton Fredrik Klaveness (1903\u20131981)?",
    "answer": "Anton Fredrik Klaveness"
  },
  {
    "idx": 164,
    "question": "Who is the mother of William Vii Of J\u00fclich, 1St Duke Of Berg?",
    "answer": "Margaret of Ravensberg"
  },
  {
    "idx": 166,
    "question": "What is the place of birth of the director of film Chinnari Mutha?",
    "answer": "Bangalore"
  },
  {
    "idx": 167,
    "question": "Are I Never Promised You A Rose Garden (Film) and Faces In The Crowd (Film) from the same country?",
    "answer": "yes"
  },
  {
    "idx": 168,
    "question": "Who is younger, Kari Lindroos or Jean Dominique Compans?",
    "answer": "Kari Lindroos"
  },
  {
    "idx": 169,
    "question": "Which film has the director born first, Trouble With Jolanthe or Children Of Fortune?",
    "answer": "Trouble With Jolanthe"
  },
  {
    "idx": 170,
    "question": "Which film came out first, Body Complete or Mysterious Skin?",
    "answer": "Mysterious Skin"
  },
  {
    "idx": 171,
    "question": "Who is Edward Wingfield, 2Nd Viscount Powerscourt's paternal grandmother?",
    "answer": "Eleanor Gore"
  },
  {
    "idx": 172,
    "question": "Who is the paternal grandfather of Louis Iii, Count Of Blois?",
    "answer": "Guy I, Count of Blois"
  },
  {
    "idx": 173,
    "question": "Which film came out earlier, The King Of Masks or Die Pratermizzi?",
    "answer": "Die Pratermizzi"
  },
  {
    "idx": 174,
    "question": "Where did Evelyn Cecil, 1St Baron Rockley's father graduate from?",
    "answer": "Royal Military College, Sandhurst"
  },
  {
    "idx": 175,
    "question": "Who is Prince Foulques, Duke Of Aumale's paternal grandmother?",
    "answer": "Princess Isabelle of Orl\u00e9ans-Braganza"
  },
  {
    "idx": 177,
    "question": "Which film has the director who is older, Prem Parbat or L'Affaire Maurizius?",
    "answer": "L'Affaire Maurizius"
  },
  {
    "idx": 178,
    "question": "What is the place of birth of the performer of song Ruleta (Inna Song)?",
    "answer": "Mangalia"
  },
  {
    "idx": 180,
    "question": "Which film has the director who is older than the other, Le Droit \u00c0 La Vie or Heaven Without Love? ",
    "answer": "Le Droit \u00c0 La Vie"
  },
  {
    "idx": 181,
    "question": "Who is the paternal grandfather of Mieszko Boles\u0142awowic?",
    "answer": "Casimir I the Restorer"
  },
  {
    "idx": 183,
    "question": "Who is Phila (Daughter Of Seleucus)'s paternal grandfather?",
    "answer": "Antiochus"
  },
  {
    "idx": 184,
    "question": "Who lived longer, Giuseppe Cesari or Nicos Poulantzas?",
    "answer": "Giuseppe Cesari"
  },
  {
    "idx": 186,
    "question": "Who died later, Balswarup Choubey or Paulette Bern\u00e8ge?",
    "answer": "Balswarup Choubey"
  },
  {
    "idx": 187,
    "question": "Which film has the director born first, The Optimists Of Nine Elms or Travelling North?",
    "answer": "The Optimists Of Nine Elms"
  },
  {
    "idx": 188,
    "question": "Which film has the director who died earlier, Alarm At Midnight or Uthiripookkal?",
    "answer": "Alarm At Midnight"
  },
  {
    "idx": 189,
    "question": "Which film has the director born first, Gniazdo or The Summer Of Massacre?",
    "answer": "Gniazdo"
  },
  {
    "idx": 190,
    "question": "Where did Rune Ottosen's father graduate from?",
    "answer": "University of Bergen"
  },
  {
    "idx": 191,
    "question": "Who is the maternal grandfather of Albert, Margrave Of Meissen (1934\u20132012)?",
    "answer": "Albert, 8th Prince of Thurn and Taxis"
  },
  {
    "idx": 192,
    "question": "Who is Somerset Butler, 1St Earl Of Carrick's paternal grandmother?",
    "answer": "Eleanor Redman"
  },
  {
    "idx": 193,
    "question": "Which film has the director born earlier, Non-Transferable or How To Save A Marriage And Ruin Your Life?",
    "answer": "How To Save A Marriage And Ruin Your Life"
  },
  {
    "idx": 194,
    "question": "Which film has the director born earlier, The Mayfair Set or The Kaiser'S Shadow?",
    "answer": "The Kaiser'S Shadow"
  },
  {
    "idx": 195,
    "question": "Who is Charles I, Count Of Ligny's paternal grandmother?",
    "answer": "Jeanne de Bar, Countess of Marle and Soissons"
  },
  {
    "idx": 196,
    "question": "What is the date of death of Louis Ii, Count Palatine Of Zweibr\u00fccken's father?",
    "answer": "21 October 1514"
  },
  {
    "idx": 197,
    "question": "Where did Khanzada Begum's father die?",
    "answer": "Fergana"
  },
  {
    "idx": 198,
    "question": "Where did the director of film The Obsessed Of Catule die?",
    "answer": "S\u00e3o Paulo"
  },
  {
    "idx": 199,
    "question": "Which film whose director was born first, Apasionadamente or The Blue Bead?",
    "answer": "Apasionadamente"
  },
  {
    "idx": 200,
    "question": "Which film was released more recently, The Secret Life Of Pets 2 or Love Me Deadly?",
    "answer": "The Secret Life Of Pets 2"
  },
  {
    "idx": 202,
    "question": "Are Alofau and Patti, Dashtiari located in the same country?",
    "answer": "no"
  },
  {
    "idx": 203,
    "question": "Who is John Beresford, 4Th Marquess Of Waterford's paternal grandfather?",
    "answer": "George Beresford, 1st Marquess of Waterford"
  },
  {
    "idx": 204,
    "question": "Which film has the director born first, Killer: Dead Or Alive or Adultery: A User'S Guide?",
    "answer": "Adultery: A User'S Guide"
  },
  {
    "idx": 205,
    "question": "Who died later, Steve Tesich or Elizabeth Jane Gardner?",
    "answer": "Steve Tesich"
  },
  {
    "idx": 207,
    "question": "Which film has the director died later, When The Mother And The Daughter or Paigham?",
    "answer": "Paigham"
  },
  {
    "idx": 209,
    "question": "Which film has the director died first, My First Two Hundred Years or Marshal Of Cedar Rock?",
    "answer": "Marshal Of Cedar Rock"
  },
  {
    "idx": 210,
    "question": "Where did Ed Bye's wife graduate from?",
    "answer": "University of California, Berkeley"
  },
  {
    "idx": 211,
    "question": "What nationality is Mustafa Zaman Abbasi's father?",
    "answer": "British India"
  },
  {
    "idx": 212,
    "question": "Who died later, Higinio Uriarte or Boyd Merriman, 1St Baron Merriman?",
    "answer": "Boyd Merriman, 1St Baron Merriman"
  },
  {
    "idx": 213,
    "question": "When did Gerhard Vii, Duke Of J\u00fclich-Berg's wife die?",
    "answer": "9 September 1473"
  },
  {
    "idx": 214,
    "question": "Which film has the director died later, Secret Things or All I Desire?",
    "answer": "Secret Things"
  },
  {
    "idx": 215,
    "question": "Which film was released earlier, Fast Five or The Testament Of Dr. Mabuse?",
    "answer": "The Testament Of Dr. Mabuse"
  },
  {
    "idx": 217,
    "question": "Where was the founder of Brand New Immortals born?",
    "answer": "Evanston, Illinois"
  },
  {
    "idx": 218,
    "question": "Which country Konrad Wolf's father is from?",
    "answer": "East Germany"
  },
  {
    "idx": 219,
    "question": "What is the place of birth of the director of film The False Step?",
    "answer": "D\u00fcsseldorf"
  },
  {
    "idx": 220,
    "question": "Who is the paternal grandmother of Louis Crato, Count Of Nassau-Saarbr\u00fccken?",
    "answer": "Anna Amalia of Baden-Durlach"
  },
  {
    "idx": 221,
    "question": "Are the directors of films Jaco (Film) and Half A Bride both from the same country?",
    "answer": "yes"
  },
  {
    "idx": 222,
    "question": "Where did the director of film The Cloister Of Martins die?",
    "answer": "Munich"
  },
  {
    "idx": 223,
    "question": "Which film was released first, La Maldicion De La Bestia or Speak Easily?",
    "answer": "Speak Easily"
  },
  {
    "idx": 224,
    "question": "Are The Broken Melody (1937 Film) and Harlem Rides The Range both from the same country?",
    "answer": "no"
  },
  {
    "idx": 225,
    "question": "What is the place of birth of the director of film Ninamaninja Kalpadukal?",
    "answer": "Methala"
  },
  {
    "idx": 226,
    "question": "Which one was established first, Windowswear or Compagnie Fran\u00e7aise Des M\u00e9taux?",
    "answer": "Compagnie Fran\u00e7aise Des M\u00e9taux"
  },
  {
    "idx": 227,
    "question": "Who was born earlier, Lauren Embree or Benny S\u00f6dergren?",
    "answer": "Benny S\u00f6dergren"
  },
  {
    "idx": 228,
    "question": "Which film has the director died later, The Yellow Mask or The Return Of The Tall Blond Man With One Black Shoe?",
    "answer": "The Return Of The Tall Blond Man With One Black Shoe"
  },
  {
    "idx": 229,
    "question": "Which film has the director born earlier, Eat Hot Tofu Slowly or Hit Parade Of 1941?",
    "answer": "Hit Parade Of 1941"
  },
  {
    "idx": 230,
    "question": "Where was the place of death of the director of film They Only Kill Their Masters?",
    "answer": "Shaftsbury, Vermont"
  },
  {
    "idx": 231,
    "question": "Which country the director of film The Great Adventure (1918 Film) is from?",
    "answer": "French"
  },
  {
    "idx": 232,
    "question": "Who is older, Mirko H\u00f6fflin or Carl Von Linde?",
    "answer": "Carl Von Linde"
  },
  {
    "idx": 233,
    "question": "Who is the paternal grandfather of John Louis Ii, Prince Of Anhalt-Zerbst?",
    "answer": "John VI, Prince of Anhalt-Zerbst"
  },
  {
    "idx": 234,
    "question": "Are both villages, Lehututu and Kat Kiyars, located in the same country?",
    "answer": "no"
  },
  {
    "idx": 235,
    "question": "What is the place of birth of David Hyrum Smith's father?",
    "answer": "Sharon"
  },
  {
    "idx": 236,
    "question": "Where was the place of death of Samsu-Iluna's father?",
    "answer": "Babylonian"
  },
  {
    "idx": 237,
    "question": "Are Ch\u00e3o Bom and Karam Bast located in the same country?",
    "answer": "no"
  },
  {
    "idx": 238,
    "question": "Which film has the director born later, Dark Interval or Yeti Obhijaan?",
    "answer": "Yeti Obhijaan"
  },
  {
    "idx": 239,
    "question": "Who is Agnes Of Austria (1281\u20131364)'s father-in-law?",
    "answer": "Stephen the Posthumous"
  },
  {
    "idx": 242,
    "question": "Where was the father of Mary Mead born?",
    "answer": "Teton County"
  },
  {
    "idx": 244,
    "question": "Which film has the director who is older than the other, Those Happy Years or M\u00e9xico, M\u00e9xico, Ra, Ra, Ra? ",
    "answer": "M\u00e9xico, M\u00e9xico, Ra, Ra, Ra"
  },
  {
    "idx": 245,
    "question": "Where was the place of burial of Ginevra D'Este's father?",
    "answer": "Ferrara"
  },
  {
    "idx": 246,
    "question": "Who was born first out of Eric Tanenblatt and Craig L. Fuller?",
    "answer": "Craig L. Fuller"
  },
  {
    "idx": 247,
    "question": "Which film has the director born later, He Ain'T Heavy, He'S My Father or L.A. Zombie?",
    "answer": "L.A. Zombie"
  },
  {
    "idx": 248,
    "question": "Where was the director of film Torchy Blane In Panama born?",
    "answer": "Saginaw, Michigan"
  },
  {
    "idx": 249,
    "question": "Which film has the director who died first, Pusthakamlo Konni Pageelu Missing or The Hunchback Of Rome?",
    "answer": "Pusthakamlo Konni Pageelu Missing"
  },
  {
    "idx": 250,
    "question": "Which film has the director who died later, Home, James (Film) or There'S One Born Every Minute?",
    "answer": "There'S One Born Every Minute"
  },
  {
    "idx": 251,
    "question": "What is the place of birth of the performer of song Thru Your Phone?",
    "answer": "Bronx"
  },
  {
    "idx": 252,
    "question": "Are The Man Who Knew Too Much (1956 Film) and Man On Wire both from the same country?",
    "answer": "yes"
  },
  {
    "idx": 253,
    "question": "Where was the place of death of Duke Adam Of W\u00fcrttemberg's father?",
    "answer": "Kirchheim unter Teck"
  },
  {
    "idx": 254,
    "question": "Which country Waleran De Beaumont, 1St Earl Of Worcester's father is from?",
    "answer": "England"
  },
  {
    "idx": 255,
    "question": "Who is the mother-in-law of Countess Claudine Rh\u00e9dey Von Kis-Rh\u00e9de?",
    "answer": "Henriette of Nassau-Weilburg"
  },
  {
    "idx": 256,
    "question": "Who is the child of the director of film Dr. Goldfoot And The Girl Bombs?",
    "answer": "Lamberto Bava"
  },
  {
    "idx": 257,
    "question": "Are North East Institute Of Management Science and Sambalpur University both located in the same country?",
    "answer": "yes"
  },
  {
    "idx": 259,
    "question": "When did Fife Symington's father die?",
    "answer": "December 9, 2007"
  },
  {
    "idx": 260,
    "question": "Which film was released more recently, A Scream From Silence or Das Spielzeug Von Paris?",
    "answer": "A Scream From Silence"
  },
  {
    "idx": 261,
    "question": "What is the place of birth of the director of film The Great Sensation?",
    "answer": "Tripp County, South Dakota"
  },
  {
    "idx": 262,
    "question": "Who is Philip Of Sicily's father?",
    "answer": "Charles I of Naples"
  },
  {
    "idx": 263,
    "question": "Where was the father of Jean D'Estr\u00e9es born?",
    "answer": "Solothurn"
  },
  {
    "idx": 264,
    "question": "Which country the director of film The Notebooks Of Memory is from?",
    "answer": "French"
  },
  {
    "idx": 265,
    "question": "Where was the director of film Ashwamedha (Film) born?",
    "answer": "Channapatna"
  },
  {
    "idx": 266,
    "question": "Where did the director of film Dragonheart 3: The Sorcerer'S Curse graduate from?",
    "answer": "Redroofs Theatre School"
  },
  {
    "idx": 267,
    "question": "Which film came out earlier, Alkohol or Night Of Dark Shadows?",
    "answer": "Alkohol"
  },
  {
    "idx": 268,
    "question": "Where does Edward Bibring's wife work at?",
    "answer": "Harvard"
  },
  {
    "idx": 269,
    "question": "Where did William Killigrew (1606\u20131695)'s father graduate from?",
    "answer": "House"
  },
  {
    "idx": 270,
    "question": "What nationality is the director of film The Gate Ii: Trespassers?",
    "answer": "Hungary"
  },
  {
    "idx": 271,
    "question": "Which film has the director died first, Two For Tonight or Light Over Russia?",
    "answer": "Two For Tonight"
  },
  {
    "idx": 272,
    "question": "When is James Stanley, 10Th Earl Of Derby's father's birthday?",
    "answer": "19 January 1628"
  },
  {
    "idx": 273,
    "question": "Why did Agrippina The Younger's mother die?",
    "answer": "starvation"
  },
  {
    "idx": 274,
    "question": "Where did the presenter of Tim Russert (Talk Show) die?",
    "answer": "Washington"
  },
  {
    "idx": 275,
    "question": "Where was the place of death of Agnes Of Burgundy, Duchess Of Aquitaine's mother?",
    "answer": "M\u00e2con"
  },
  {
    "idx": 276,
    "question": "Who is Elizabeth Stuart, Countess Of Lennox's mother-in-law?",
    "answer": "Margaret Douglas"
  },
  {
    "idx": 277,
    "question": "Where did the director of film Trading Paint graduate from?",
    "answer": "Dramatiska Institutet"
  },
  {
    "idx": 278,
    "question": "Which film has the director born earlier, Life Is Hot In Cracktown or Between Maybes?",
    "answer": "Life Is Hot In Cracktown"
  },
  {
    "idx": 279,
    "question": "Where was the director of film The Duel (2010 Film) born?",
    "answer": "Georgian"
  },
  {
    "idx": 280,
    "question": "Who is the spouse of the director of film The Second Awakening Of Christa Klages?",
    "answer": "Volker Schl\u00f6ndorff"
  },
  {
    "idx": 281,
    "question": "Who is older, \u00c1lvaro Grant Macdonald or Adri\u00e1n Horacio G\u00f3mez?",
    "answer": "\u00c1lvaro Grant Macdonald"
  },
  {
    "idx": 282,
    "question": "Who is the grandchild of Stefan Zamoyski?",
    "answer": "Stefan Adam Zamoyski"
  },
  {
    "idx": 283,
    "question": "Which film has the director born earlier, Whoever Slew Auntie Roo? or Places In The Heart?",
    "answer": "Whoever Slew Auntie Roo?"
  },
  {
    "idx": 284,
    "question": "Are both churches, Basilica Of St. Lucia, Timotes and Saint Augustine By The Sea Catholic Church, located in the same country?",
    "answer": "no"
  },
  {
    "idx": 285,
    "question": "Who was born later, Ernst Heinrich Karl Von Dechen or Lee Kyung-Hwan?",
    "answer": "Lee Kyung-Hwan"
  },
  {
    "idx": 286,
    "question": "What is the award that the performer of song Wrist (Chris Brown Song) received?",
    "answer": "Grammy Award for Best R&B Album"
  },
  {
    "idx": 287,
    "question": "Are both directors of films Coupe De Ville (Film) and Cold Weather from the same country?",
    "answer": "yes"
  },
  {
    "idx": 288,
    "question": "Which film whose director was born first, The Badlanders or The Man From Monterey?",
    "answer": "The Man From Monterey"
  },
  {
    "idx": 289,
    "question": "Are director of film Thought Crimes: The Case Of The Cannibal Cop and director of film Love And Other Disasters both from the same country?",
    "answer": "yes"
  },
  {
    "idx": 290,
    "question": "Who was born first, Laquinton Ross or Edo De Waart?",
    "answer": "Edo De Waart"
  },
  {
    "idx": 291,
    "question": "Which film has the director born earlier, Everyone Else or The Girl From The Chartreuse?",
    "answer": "The Girl From The Chartreuse"
  },
  {
    "idx": 292,
    "question": "Who was born later, Emil Fackenheim or Jay'Ed?",
    "answer": "Jay'Ed"
  },
  {
    "idx": 293,
    "question": "Where was the father of John A. Thayer born?",
    "answer": "Mendon, Massachusetts"
  },
  {
    "idx": 294,
    "question": "Who is younger, Emmanuel Oduol or Kodardas Kalidas Shah?",
    "answer": "Emmanuel Oduol"
  },
  {
    "idx": 295,
    "question": "Are Royal St. George'S College and Branksome Hall both located in the same country?",
    "answer": "yes"
  },
  {
    "idx": 296,
    "question": "Which film has the director died first, The Girl In The Red Velvet Swing or Ghosts Of Port Arthur?",
    "answer": "Ghosts Of Port Arthur"
  },
  {
    "idx": 297,
    "question": "Do both Ek Tho Chance and Laila Majnu (1976 Film) films have the directors from the same country?",
    "answer": "yes"
  },
  {
    "idx": 298,
    "question": "Are the directors of films The Edifying And Joyous Story Of Colinot and Cold Moon both from the same country?",
    "answer": "yes"
  },
  {
    "idx": 299,
    "question": "Who is younger, Zhang Lifang or Lalengzama Vangchhia?",
    "answer": "Lalengzama Vangchhia"
  },
  {
    "idx": 300,
    "question": "What is the date of birth of George Ernest, Count Of Erbach-Wildenstein's father?",
    "answer": "16 December 1597"
  },
  {
    "idx": 301,
    "question": "Who died earlier, Georges Pr\u00eatre or Laura Riding?",
    "answer": "Laura Riding"
  },
  {
    "idx": 303,
    "question": "Where was the performer of song Oceania (Song) born?",
    "answer": "Reykjav\u00edk"
  },
  {
    "idx": 305,
    "question": "Which film has the director who is older than the other, Taming Of The Fire or The Lady Takes A Flyer? ",
    "answer": "The Lady Takes A Flyer"
  },
  {
    "idx": 306,
    "question": "Who is Phelan Beale Jr.'s uncle?",
    "answer": "John Vernou Bouvier III"
  },
  {
    "idx": 307,
    "question": "Where was the father of Adhemar Of Salerno born?",
    "answer": "Italian"
  },
  {
    "idx": 308,
    "question": "Who is the paternal grandfather of Carlos, Prince Of Asturias?",
    "answer": "Charles V"
  },
  {
    "idx": 309,
    "question": "Do the movies Touch Of Pink and The Head Of The Family (1922 Film), originate from the same country?",
    "answer": "yes"
  },
  {
    "idx": 310,
    "question": "Which film was released earlier, Flash Gordon Conquers The Universe or Siti Noerbaja?",
    "answer": "Flash Gordon Conquers The Universe"
  },
  {
    "idx": 312,
    "question": "Which film has the director who was born later, The Man Is Armed or Wolf Warrior?",
    "answer": "Wolf Warrior"
  },
  {
    "idx": 313,
    "question": "Where was the place of burial of Princess Caroline Of Hesse-Darmstadt's father?",
    "answer": "Pirmasens"
  },
  {
    "idx": 314,
    "question": "Who is the maternal grandmother of Maria Josepha Of Bavaria?",
    "answer": "Wilhelmine Amalia of Brunswick-L\u00fcneburg"
  },
  {
    "idx": 315,
    "question": "Which film has the director born first, Mutiny (1952 Film) or The Eagle'S Feather?",
    "answer": "The Eagle'S Feather"
  },
  {
    "idx": 316,
    "question": "Where was the director of film 00 Schneider \u2013 Jagd Auf Nihil Baxter born?",
    "answer": "M\u00fclheim an der Ruhr"
  },
  {
    "idx": 317,
    "question": "Who died first, Frederick Cleveland Morgan or Nathaniel Mclenaghan?",
    "answer": "Nathaniel Mclenaghan"
  },
  {
    "idx": 318,
    "question": "Who was born earlier, Olga Fedori or Caleb Q. Dyer?",
    "answer": "Olga Fedori"
  },
  {
    "idx": 319,
    "question": "Are the movies Ostitto and Hangor Nodi Grenade, from the same country?",
    "answer": "yes"
  },
  {
    "idx": 320,
    "question": "Who is the father of the director of film Legend Of A Fighter?",
    "answer": "Yuen Siu-tien"
  },
  {
    "idx": 321,
    "question": "Where was the place of burial of Lorenzo Cybo's mother?",
    "answer": "St. Peter's Basilica"
  },
  {
    "idx": 322,
    "question": "Where did Constantine Palaiologos (Son Of Andronikos Ii)'s mother die?",
    "answer": "Constantinople"
  },
  {
    "idx": 323,
    "question": "Where was the father of Princess Pauline Of Saxe-Weimar-Eisenach born?",
    "answer": "Altenstein"
  },
  {
    "idx": 324,
    "question": "What is the place of birth of the performer of song Choctaw Bingo?",
    "answer": "Fort Worth"
  },
  {
    "idx": 325,
    "question": "Where does the director of film Le Trio En Si B\u00e9mol work at?",
    "answer": "Cahiers du cin\u00e9ma"
  },
  {
    "idx": 326,
    "question": "Which film came out first, Shadows Of A Great City or Everybody'S Famous!?",
    "answer": "Shadows Of A Great City"
  },
  {
    "idx": 327,
    "question": "Which country Anthony I, Count Of Ligny's father is from?",
    "answer": "France"
  },
  {
    "idx": 328,
    "question": "Who is the child of the director of film Love Affair (Unreleased Film)?",
    "answer": "Alia Bhatt"
  },
  {
    "idx": 329,
    "question": "Who lived longer, Elsa Herrmann or Pope Gregory Ii?",
    "answer": "Elsa Herrmann"
  },
  {
    "idx": 330,
    "question": "Where did the director of film Border (2018 Film) graduate from?",
    "answer": "National Film School of Denmark"
  },
  {
    "idx": 331,
    "question": "What nationality is John De Burgh (Died 1313)'s father?",
    "answer": "Irish"
  },
  {
    "idx": 333,
    "question": "When did Eric Vi Of Denmark's mother die?",
    "answer": "29 September 1304"
  },
  {
    "idx": 334,
    "question": "Where did Tamara Imeretinsky's father graduate from?",
    "answer": "Lancing College"
  },
  {
    "idx": 335,
    "question": "What is the date of death of Alexander Meadows Rendel's father?",
    "answer": "21 November 1856"
  },
  {
    "idx": 336,
    "question": "What is the place of birth of Archduke Joseph Karl Of Austria's mother?",
    "answer": "Pok\u00f3j"
  },
  {
    "idx": 337,
    "question": "Where was the husband of Harriet Nevins born?",
    "answer": "Boston"
  },
  {
    "idx": 338,
    "question": "Do Samuel Langdon and Emil Aloysius Wcela share the same nationality?",
    "answer": "yes"
  },
  {
    "idx": 339,
    "question": "What nationality is the director of film Fix (Film)?",
    "answer": "American"
  },
  {
    "idx": 340,
    "question": "Which film has the director who was born first, Autumn Tale or Secrets Of The Reef?",
    "answer": "Autumn Tale"
  },
  {
    "idx": 342,
    "question": "Which film has the director died later, The Voice In The Fog or Rally Round The Flag, Boys!?",
    "answer": "Rally Round The Flag, Boys!"
  },
  {
    "idx": 343,
    "question": "Which film has the director born earlier, Santa Fe Uprising or Trainer And Temptress?",
    "answer": "Trainer And Temptress"
  },
  {
    "idx": 344,
    "question": "Which film was released first, Hercules Against The Sons Of The Sun or Barravento?",
    "answer": "Barravento"
  },
  {
    "idx": 345,
    "question": "When did Anna Wilhelmine Of Anhalt-Dessau's mother die?",
    "answer": "5 February 1745"
  },
  {
    "idx": 346,
    "question": "Who was born later, Kiplangat Sang or Stein Erik Hagen?",
    "answer": "Kiplangat Sang"
  },
  {
    "idx": 347,
    "question": "Which film has the director born earlier, The House By The Cemetery or Charlie Chan In Honolulu?",
    "answer": "Charlie Chan In Honolulu"
  },
  {
    "idx": 348,
    "question": "Which film has the director who died earlier, Captain Kidd And The Slave Girl or Relax Freddie?",
    "answer": "Captain Kidd And The Slave Girl"
  },
  {
    "idx": 349,
    "question": "Which magazine was established first, Women'S Suffrage Journal or Mostar (Magazine)?",
    "answer": "Women'S Suffrage Journal"
  },
  {
    "idx": 351,
    "question": "Who is Empress Xu (Ming Dynasty)'s father-in-law?",
    "answer": "Hongwu"
  },
  {
    "idx": 352,
    "question": "What nationality is the performer of song The Ballad Of The Lonesome Cowboy?",
    "answer": "America"
  },
  {
    "idx": 353,
    "question": "Where was the director of film The Unknown Cavalier born?",
    "answer": "Oklahoma City, Oklahoma"
  },
  {
    "idx": 355,
    "question": "Who was born earlier, Jayme De Almeida or Elmina Shepard Taylor?",
    "answer": "Elmina Shepard Taylor"
  },
  {
    "idx": 356,
    "question": "Which film came out first, Made Men (Film) or Myst\u00e8re \u00c0 Shanghai?",
    "answer": "Myst\u00e8re \u00c0 Shanghai"
  },
  {
    "idx": 359,
    "question": "Which film was released first, The Clown Murders or Paadha Kaanikkai?",
    "answer": "Paadha Kaanikkai"
  },
  {
    "idx": 360,
    "question": "Which film has the director who was born later, El Extra\u00f1o Viaje or Love In Pawn?",
    "answer": "El Extra\u00f1o Viaje"
  },
  {
    "idx": 361,
    "question": "Who is John Tuchet, 6Th Baron Audley's paternal grandfather?",
    "answer": "John Tuchet, 4th Baron Audley"
  },
  {
    "idx": 362,
    "question": "Who is the child of the director of film Monsieur N.?",
    "answer": "Emma de Caunes"
  },
  {
    "idx": 363,
    "question": "Which film was released more recently, Seduced And Abandoned or Formula Of Love?",
    "answer": "Formula Of Love"
  },
  {
    "idx": 364,
    "question": "Who is the spouse of the director of film Up, Down, Fragile?",
    "answer": "Maril\u00f9 Parolini"
  },
  {
    "idx": 365,
    "question": "Which film whose director is younger, Lassie Come Home or Evan Almighty?",
    "answer": "Evan Almighty"
  },
  {
    "idx": 366,
    "question": "Where was the director of film Route 132 (Film) born?",
    "answer": "Beauport, Quebec"
  },
  {
    "idx": 367,
    "question": "Are both stations, Muzaffargarh Railway Station and Raisan Railway Station, located in the same country?",
    "answer": "yes"
  },
  {
    "idx": 368,
    "question": "Who was born later, Peter Samuel George Mackenzie or Josip Petrov Babich?",
    "answer": "Josip Petrov Babich"
  },
  {
    "idx": 369,
    "question": "Which film has the director who died earlier, The Brainiac or Marshal Of Amarillo?",
    "answer": "Marshal Of Amarillo"
  },
  {
    "idx": 371,
    "question": "Which film has the director who died first, Cinco Asesinos Esperan or A Romance Of Seville?",
    "answer": "A Romance Of Seville"
  },
  {
    "idx": 373,
    "question": "When was Nick Kellogg's father born?",
    "answer": "July 2, 1961"
  },
  {
    "idx": 374,
    "question": "Do both films Across The Badlands and A Gutter Magdalene have the directors that share the same nationality?",
    "answer": "yes"
  },
  {
    "idx": 375,
    "question": "Do both films, The Glass Castle (1950 Film) and The Ferret (Film), have the directors who are from the same country?",
    "answer": "yes"
  },
  {
    "idx": 376,
    "question": "Where was the husband of Emily Davenport born?",
    "answer": "Williamstown, Vermont"
  },
  {
    "idx": 377,
    "question": "Did the movies Laserblast and The Life Of Juanita Castro, originate from the same country?",
    "answer": "yes"
  },
  {
    "idx": 378,
    "question": "Where was the husband of Emmanuelle Seigner born?",
    "answer": "Paris"
  },
  {
    "idx": 379,
    "question": "What is the place of birth of the director of film Alien From L.A.?",
    "answer": "Hawaii"
  },
  {
    "idx": 380,
    "question": "Who is younger, Frederick Howard Bryant or Hamad Al-Robeai?",
    "answer": "Hamad Al-Robeai"
  },
  {
    "idx": 381,
    "question": "Which film has the director died first, Bad City Blues or A Woman In White?",
    "answer": "A Woman In White"
  },
  {
    "idx": 382,
    "question": "Where was the place of death of the director of film Follow Your Heart (1936 Film)?",
    "answer": "Los Angeles"
  },
  {
    "idx": 383,
    "question": "Who is the spouse of the director of film Days And Hours?",
    "answer": "Jasna \u017dalica"
  },
  {
    "idx": 384,
    "question": "Who is the paternal grandfather of Engelbert Iii Of The Mark?",
    "answer": "Engelbert II of the Mark"
  },
  {
    "idx": 385,
    "question": "Which film has the director who was born later, The Ghosts Of Berkeley Square or Hello Caesar!?",
    "answer": "The Ghosts Of Berkeley Square"
  },
  {
    "idx": 386,
    "question": "Which award the performer of song One More Time (Joe Jackson Song) earned?",
    "answer": "Grammy"
  },
  {
    "idx": 387,
    "question": "Are Dolores River and Bob'S Creek (Ontario) both located in the same country?",
    "answer": "no"
  },
  {
    "idx": 389,
    "question": "Where was the father of Sunjong Of Goryeo born?",
    "answer": "Korea"
  },
  {
    "idx": 390,
    "question": "Which film was released earlier, Yohan: The Child Wanderer or A Nightmare On Elm Street 4: The Dream Master?",
    "answer": "A Nightmare On Elm Street 4: The Dream Master"
  },
  {
    "idx": 391,
    "question": "Who is the spouse of the director of film Gang Of Four (Film)?",
    "answer": "Maril\u00f9 Parolini"
  },
  {
    "idx": 392,
    "question": "Who is Henry James Fitzroy, Earl Of Euston's paternal grandfather?",
    "answer": "Henry FitzRoy, 5th Duke of Grafton"
  },
  {
    "idx": 393,
    "question": "What nationality is Geodeung Of Geumgwan Gaya's mother?",
    "answer": "India"
  },
  {
    "idx": 394,
    "question": "Which film has the director died later, People In The Net or Mad Youth?",
    "answer": "People In The Net"
  },
  {
    "idx": 395,
    "question": "When was Hector Macpherson Jr.'s father born?",
    "answer": "April 22, 1875"
  },
  {
    "idx": 396,
    "question": "What is the place of birth of the director of film Manolete (Film)?",
    "answer": "Eindhoven"
  },
  {
    "idx": 397,
    "question": "What is the place of birth of John Tzelepes Komnenos's father?",
    "answer": "Constantinople"
  },
  {
    "idx": 398,
    "question": "Who is the maternal grandmother of Princess Maria Ferdinanda Of Saxony?",
    "answer": "Archduchess Maria Amalia of Austria"
  },
  {
    "idx": 399,
    "question": "What is the place of birth of the director of film Tracker (2011 Film)?",
    "answer": "Clitheroe, Lancashire"
  },
  {
    "idx": 400,
    "question": "Which film has the director died earlier, The Gaucho War or Daphne And The Diplomat?",
    "answer": "Daphne And The Diplomat"
  },
  {
    "idx": 401,
    "question": "Which film has the director who was born earlier, Two Family House or Dear Gorbachev?",
    "answer": "Dear Gorbachev"
  },
  {
    "idx": 402,
    "question": "Which film came out first, Legend Of The Sea Wolf or Irvine Welsh'S Ecstasy?",
    "answer": "Legend Of The Sea Wolf"
  },
  {
    "idx": 404,
    "question": "Where was the place of death of the composer of film The Private Lives Of Elizabeth And Essex?",
    "answer": "Hollywood"
  },
  {
    "idx": 405,
    "question": "What is the place of birth of the director of film Aashiq (2001 Film)?",
    "answer": "Gujarati"
  },
  {
    "idx": 406,
    "question": "Which film has the director born later, Mr. Washington Goes To Town or R\u00fcbezahl'S Wedding?",
    "answer": "Mr. Washington Goes To Town"
  },
  {
    "idx": 407,
    "question": "Are both director of film Don'T Torture A Duckling and director of film Adi\u00f3s, Sabata from the same country?",
    "answer": "yes"
  },
  {
    "idx": 408,
    "question": "Where was the place of death of the director of film Duel In The Jungle?",
    "answer": "Washington"
  },
  {
    "idx": 409,
    "question": "Which film has the director who died first, Three Violent People or Girls In White?",
    "answer": "Girls In White"
  },
  {
    "idx": 410,
    "question": "Where was the director of film White Light/Black Rain: The Destruction Of Hiroshima And Nagasaki born?",
    "answer": "Venice"
  },
  {
    "idx": 411,
    "question": "Do both directors of films Harun Al Raschid (Film) and Smoky Mountain Melody share the same nationality?",
    "answer": "yes"
  },
  {
    "idx": 412,
    "question": "What is the place of birth of the director of film Los Secretos Del Buz\u00f3n?",
    "answer": "Citt\u00e0 di Castello"
  },
  {
    "idx": 413,
    "question": "Which film has the director who is older than the other, The Millennial Bee or Kid With The Golden Arm? ",
    "answer": "Kid With The Golden Arm"
  },
  {
    "idx": 414,
    "question": "Who was born first, Jason Katims or Sidney Cotton?",
    "answer": "Sidney Cotton"
  },
  {
    "idx": 415,
    "question": "What is the place of birth of Dina Sfat's husband?",
    "answer": "Lavras do Sul"
  },
  {
    "idx": 416,
    "question": "Who died later, Eva Slater or Fredrik Arentz Krog?",
    "answer": "Eva Slater"
  },
  {
    "idx": 417,
    "question": "What is the place of birth of Annick Dumont's husband?",
    "answer": "B\u00e9ziers"
  },
  {
    "idx": 418,
    "question": "Where did Pilar Del R\u00edo's husband die?",
    "answer": "Lanzarote"
  },
  {
    "idx": 419,
    "question": "Who is Albert, Margrave Of Baden-Hachberg's paternal grandfather?",
    "answer": "Jacob, Margrave of Baden-Baden"
  },
  {
    "idx": 420,
    "question": "Where did the director of film Passport To Rio die?",
    "answer": "Buenos Aires"
  },
  {
    "idx": 421,
    "question": "Which film has the director who died earlier, My Lady'S Latchkey or The Company (Film)?",
    "answer": "My Lady'S Latchkey"
  },
  {
    "idx": 422,
    "question": "Which film came out earlier, Ammayi Kosam or Million Dollar Babies?",
    "answer": "Million Dollar Babies"
  },
  {
    "idx": 423,
    "question": "Which film has the director who was born first, Song Of The Eagle or El Santo De La Espada?",
    "answer": "Song Of The Eagle"
  },
  {
    "idx": 424,
    "question": "Where was the husband of Virginia Foster Durr born?",
    "answer": "Montgomery"
  },
  {
    "idx": 425,
    "question": "Who was born first out of Sergio Livingstone and Doug Sax?",
    "answer": "Sergio Livingstone"
  },
  {
    "idx": 426,
    "question": "Which film has the director born first, El Pisito or Crooklyn?",
    "answer": "El Pisito"
  },
  {
    "idx": 427,
    "question": "Which film whose director is younger, Once Upon A Time In The Woods or Party Husband?",
    "answer": "Once Upon A Time In The Woods"
  },
  {
    "idx": 428,
    "question": "Who is the paternal grandfather of Charlotte Bacon?",
    "answer": "John Harley"
  },
  {
    "idx": 429,
    "question": "Who was born later, Meghan O'Leary or Engin F\u0131rat?",
    "answer": "Meghan O'Leary"
  },
  {
    "idx": 430,
    "question": "Are Ntnu University Museum and Anno Museum located in the same country?",
    "answer": "yes"
  },
  {
    "idx": 431,
    "question": "Who is the paternal grandfather of Randolph Greene Pack?",
    "answer": "George Willis Pack"
  },
  {
    "idx": 432,
    "question": "What is the place of birth of Trent Reznor's wife?",
    "answer": "Filipino"
  },
  {
    "idx": 433,
    "question": "Where did the director of film The Idiot Returns study?",
    "answer": "Academy of Performing Arts in Prague"
  },
  {
    "idx": 435,
    "question": "Are The Accident (Film) and Fools Highway from the same country?",
    "answer": "no"
  },
  {
    "idx": 436,
    "question": "What is the date of death of Hermann Ii, Landgrave Of Hesse's father?",
    "answer": "2 February 1345"
  },
  {
    "idx": 437,
    "question": "Which film whose director was born first, The Stranger'S Return or Honeymoons?",
    "answer": "The Stranger'S Return"
  },
  {
    "idx": 438,
    "question": "Where was the place of death of Juan Carlos Gumucio's wife?",
    "answer": "Homs"
  },
  {
    "idx": 439,
    "question": "Where did the director of film The Wounded Angel (Film) study?",
    "answer": "Kazakh National Academy of Arts"
  },
  {
    "idx": 440,
    "question": "Who is Thomas Carew (Mp For Saltash)'s paternal grandfather?",
    "answer": "John Carew"
  },
  {
    "idx": 441,
    "question": "Who is the father of Alix, Princess Of Ligne?",
    "answer": "Prince Felix of Bourbon-Parma"
  },
  {
    "idx": 442,
    "question": "Which film has the director who died later, The Night Runner or Atraco A Las Tres?",
    "answer": "Atraco A Las Tres"
  },
  {
    "idx": 443,
    "question": "Which film has the director who is older, Durango Valley Raiders or Black Feathers?",
    "answer": "Black Feathers"
  },
  {
    "idx": 444,
    "question": "Are both directors of films Target Zero and Midnight Court (Film) from the same country?",
    "answer": "no"
  },
  {
    "idx": 445,
    "question": "What nationality is the performer of song Fiesta Buena?",
    "answer": "France"
  },
  {
    "idx": 446,
    "question": "Who is the paternal grandfather of Sir Thomas Lawley, 3Rd Baronet?",
    "answer": "Sir Thomas Lawley, 1st Baronet"
  },
  {
    "idx": 447,
    "question": "Which film whose director is younger, A Social Celebrity or A Sound Of Trumpets?",
    "answer": "A Sound Of Trumpets"
  },
  {
    "idx": 448,
    "question": "Which film has the director who is older than the other, Judy Berlin or Tonight At Twelve? ",
    "answer": "Tonight At Twelve"
  },
  {
    "idx": 449,
    "question": "Where was the director of film Tuos born?",
    "answer": "Tondo, Manila"
  },
  {
    "idx": 451,
    "question": "Who is Claire Annabel Caroline Grant Duff's paternal grandfather?",
    "answer": "James Grant Duff"
  },
  {
    "idx": 452,
    "question": "Do both directors of films I Lived With You and Tom Brown'S Schooldays (1951 Film) have the same nationality?",
    "answer": "yes"
  },
  {
    "idx": 453,
    "question": "Who is the husband of Princess Elene Of Georgia?",
    "answer": "Prince Archil of Imereti"
  },
  {
    "idx": 454,
    "question": "Which film has the director born later, Passionate Summer or Little Presents?",
    "answer": "Little Presents"
  },
  {
    "idx": 456,
    "question": "Was Judith S. Beck or F\u00e9lix Erviti Barcelona born first?",
    "answer": "F\u00e9lix Erviti Barcelona"
  },
  {
    "idx": 457,
    "question": "Which film has the director born first, Mord Em'Ly or Ek Hi Bhool (1940 Film)?",
    "answer": "Mord Em'Ly"
  },
  {
    "idx": 458,
    "question": "Which film has the director born earlier, Cantata De Chile or Cheyenne Roundup?",
    "answer": "Cheyenne Roundup"
  },
  {
    "idx": 459,
    "question": "Which film has the director who was born first, Who'S Your Brother? or The Last Outpost (1951 Film)?",
    "answer": "Who'S Your Brother?"
  },
  {
    "idx": 460,
    "question": "Which country the director of film Thalavattam is from?",
    "answer": "India"
  },
  {
    "idx": 461,
    "question": "Are Stealing Harvard and Between Day And Night from the same country?",
    "answer": "no"
  },
  {
    "idx": 462,
    "question": "Where was the director of film Pervirella born?",
    "answer": "North London"
  },
  {
    "idx": 463,
    "question": "Which film has the director who died earlier, The Glass Menagerie (1987 Film) or Monsieur Sans-G\u00eane?",
    "answer": "Monsieur Sans-G\u00eane"
  },
  {
    "idx": 464,
    "question": "Which film has the director who died later, The Death Kiss or Her Luck In London?",
    "answer": "Her Luck In London"
  },
  {
    "idx": 465,
    "question": "Who is Hugh Montgomerie, 7Th Earl Of Eglinton's paternal grandmother?",
    "answer": "Margaret Montgomerie"
  },
  {
    "idx": 466,
    "question": "Which film has the director who was born later, Goodbye, Boys or Belle \u00c9pine?",
    "answer": "Belle \u00c9pine"
  },
  {
    "idx": 467,
    "question": "Where does the director of film Inside Pop: The Rock Revolution work at?",
    "answer": "New York University"
  },
  {
    "idx": 468,
    "question": "Which film was released first, Como Yo Te Quer\u00eda or Sex Is Zero 2?",
    "answer": "Como Yo Te Quer\u00eda"
  },
  {
    "idx": 469,
    "question": "Where was the place of death of the director of film The Girl With The Hungry Eyes (1967 Film)?",
    "answer": "California"
  },
  {
    "idx": 470,
    "question": "Which film whose director is younger, Back To School or Bitter Moon?",
    "answer": "Back To School"
  },
  {
    "idx": 471,
    "question": "Are both movies, Photograph (Film) and Best Night Ever, from the same country?",
    "answer": "yes"
  },
  {
    "idx": 472,
    "question": "Where was the director of film The Endless Road born?",
    "answer": "Berlin"
  },
  {
    "idx": 473,
    "question": "Who was born later, Mari\u00e1n Andrej Pac\u00e1k or Louis Panet?",
    "answer": "Mari\u00e1n Andrej Pac\u00e1k"
  },
  {
    "idx": 474,
    "question": "Which film came out first, Come Home And Meet My Wife or Sake-Bomb?",
    "answer": "Come Home And Meet My Wife"
  },
  {
    "idx": 475,
    "question": "Where was the performer of song Step Into The Light (Myra Song) born?",
    "answer": "California"
  },
  {
    "idx": 476,
    "question": "Which film has the director died earlier, Family Honeymoon or Confess, Doctor Corda?",
    "answer": "Confess, Doctor Corda"
  },
  {
    "idx": 477,
    "question": "Who is Sancha Of Castile, Queen Of Navarre's paternal grandfather?",
    "answer": "Raymond of Burgundy"
  },
  {
    "idx": 478,
    "question": "Who was born later, Joseph J. Magliocco or Viktoriya Zeynep G\u00fcne\u015f?",
    "answer": "Viktoriya Zeynep G\u00fcne\u015f"
  },
  {
    "idx": 480,
    "question": "Are both high schools, Sharur Turkish High School and Classical High School, located in the same country?",
    "answer": "no"
  },
  {
    "idx": 481,
    "question": "Which film has the director died first, Little Treasure or Ocean'S 11?",
    "answer": "Ocean'S 11"
  },
  {
    "idx": 482,
    "question": "What nationality is the director of film Downpour (Film)?",
    "answer": "Persia"
  },
  {
    "idx": 483,
    "question": "Which film has the director born later, A Nearly Decent Girl or Monte Carlo Or Bust!?",
    "answer": "Monte Carlo Or Bust!"
  },
  {
    "idx": 484,
    "question": "Which film has the director who died later, The Lady Owner or Behind Prison Gates?",
    "answer": "Behind Prison Gates"
  },
  {
    "idx": 486,
    "question": "Who died first, Olaf Everson or Abdul Wahab Khan Tarzi?",
    "answer": "Abdul Wahab Khan Tarzi"
  },
  {
    "idx": 487,
    "question": "When is the director of film Udayananu Tharam 's birthday?",
    "answer": "1975"
  },
  {
    "idx": 488,
    "question": "Which country the performer of song Lillebror is from?",
    "answer": "Sweden"
  },
  {
    "idx": 489,
    "question": "Who is the paternal grandfather of Boles\u0142aw Januszowic?",
    "answer": "Siemowit III, Duke of Masovia"
  },
  {
    "idx": 490,
    "question": "Where was the wife of Thomas Forsthoefel born?",
    "answer": "Passaic"
  },
  {
    "idx": 491,
    "question": "Do both films Just Getting Started (Film) and The Dove'S Lost Necklace have the directors that share the same nationality?",
    "answer": "no"
  },
  {
    "idx": 492,
    "question": "Which film has the director died earlier, Kalos Ilthe To Dollario or Our Mother'S House?",
    "answer": "Kalos Ilthe To Dollario"
  },
  {
    "idx": 494,
    "question": "Which film whose director was born first, Solemn Promise or Tarzan The Magnificent?",
    "answer": "Tarzan The Magnificent"
  },
  {
    "idx": 495,
    "question": "Where was the place of death of the director of film Fanfare Of Love?",
    "answer": "Le Plessis-Bouchard"
  },
  {
    "idx": 496,
    "question": "Were Max Eastman and Arthur Kay (Musician) of the same nationality?",
    "answer": "yes"
  },
  {
    "idx": 497,
    "question": "Who is younger, Vrindavan Lal Verma or Kerem \u0130nan?",
    "answer": "Kerem \u0130nan"
  },
  {
    "idx": 498,
    "question": "Which film has the director who is older, Urban Justice or The Actress, The Dollars And The Transylvanians?",
    "answer": "The Actress, The Dollars And The Transylvanians"
  },
  {
    "idx": 499,
    "question": "Which film has the director who died later, Dharkan or Eyes Of The Underworld?",
    "answer": "Dharkan"
  },
  {
    "idx": 500,
    "question": "Which country Jakobea Of Baden's mother is from?",
    "answer": "German"
  },
  {
    "idx": 501,
    "question": "Where was the place of death of Edmund Mortimer (Died 1331)'s father?",
    "answer": "London"
  },
  {
    "idx": 502,
    "question": "Who is the spouse of the director of film Hondo (Film)?",
    "answer": "Maureen O'Sullivan"
  },
  {
    "idx": 504,
    "question": "Who is the paternal grandfather of Princess Anne Of Orl\u00e9ans?",
    "answer": "Prince Robert, Duke of Chartres"
  },
  {
    "idx": 505,
    "question": "Who was born first out of Alexey Volkonsky and Wanderley Oliveira?",
    "answer": "Wanderley Oliveira"
  },
  {
    "idx": 506,
    "question": "Who is Cornelia (Wife Of Caesar)'s child-in-law?",
    "answer": "Pompey"
  },
  {
    "idx": 507,
    "question": "Who is the father of the director of film The Seven Madmen?",
    "answer": "Leopoldo Torres R\u00edos"
  },
  {
    "idx": 508,
    "question": "Which film has the director born later, Powers That Prey or Rustler'S Round-Up?",
    "answer": "Rustler'S Round-Up"
  },
  {
    "idx": 509,
    "question": "Do both films Toto In Paris and The Railroad Man have the directors from the same country?",
    "answer": "yes"
  },
  {
    "idx": 510,
    "question": "Who is the aunt of Eleanor, Countess Of Vermandois?",
    "answer": "Eleanor of Aquitaine"
  },
  {
    "idx": 511,
    "question": "Did the movies The Million Eyes Of Sumuru and The Great Outdoors (Film), originate from the same country?",
    "answer": "no"
  },
  {
    "idx": 512,
    "question": "Where was the director of film Shoot First, Die Later born?",
    "answer": "San Ferdinando di Puglia"
  },
  {
    "idx": 513,
    "question": "Where was the place of burial of Sultan Cem's father?",
    "answer": "Fatih Mosque"
  },
  {
    "idx": 514,
    "question": "Which film has the director born later, Saturn In Opposition or Daughters Of Pleasure?",
    "answer": "Saturn In Opposition"
  },
  {
    "idx": 515,
    "question": "What is the place of birth of the composer of film Face To Face (1967 Film)?",
    "answer": "Roman"
  },
  {
    "idx": 516,
    "question": "What is the place of birth of the director of film Revival (2013 Film)?",
    "answer": "\u010cesk\u00e9 Bud\u011bjovice"
  },
  {
    "idx": 517,
    "question": "Which film was released earlier, Battle For Brooklyn or Crime In The Streets?",
    "answer": "Crime In The Streets"
  },
  {
    "idx": 518,
    "question": "Which film has the director born later, Brutti Di Notte or Bir T\u00fcrk'E G\u00f6n\u00fcl Verdim?",
    "answer": "Bir T\u00fcrk'E G\u00f6n\u00fcl Verdim"
  },
  {
    "idx": 519,
    "question": "Where was the director of film Evil Eyes born?",
    "answer": "Doncaster"
  },
  {
    "idx": 520,
    "question": "Where did the director of film Milan (1946 Film) die?",
    "answer": "Calcutta"
  },
  {
    "idx": 521,
    "question": "Were Jake Eisenhart and Michael T. Ullman of the same nationality?",
    "answer": "yes"
  },
  {
    "idx": 522,
    "question": "Which film has the director born first, Sympathy For Mr. Vengeance or Kamikaze 1989?",
    "answer": "Kamikaze 1989"
  },
  {
    "idx": 525,
    "question": "Which film was released earlier, Rocky'S Knife or Tu Mo Love Story?",
    "answer": "Rocky'S Knife"
  },
  {
    "idx": 530,
    "question": "What is the date of death of Elizabeth Trussell, Countess Of Oxford's husband?",
    "answer": "21 March 1540"
  },
  {
    "idx": 536,
    "question": "Where did the director of film Tall: The American Skyscraper And Louis Sullivan graduate from?",
    "answer": "City College of New York"
  },
  {
    "idx": 538,
    "question": "What is the date of birth of Iseabail N\u00ed Mheic Cail\u00e9in's father?",
    "answer": "1433"
  },
  {
    "idx": 540,
    "question": "Which film has the director who died first, The Battle Of Hearts or Their Big Moment?",
    "answer": "The Battle Of Hearts"
  },
  {
    "idx": 541,
    "question": "Do both films, The Russians Are Coming, The Russians Are Coming and Our Loved Ones, have the directors who are from the same country?",
    "answer": "yes"
  },
  {
    "idx": 543,
    "question": "Which film has the director born later, Murder By Numbers or Free Woman?",
    "answer": "Murder By Numbers"
  },
  {
    "idx": 546,
    "question": "Where did the director of film Paths Of The Soul study?",
    "answer": "Central Academy of Drama"
  },
  {
    "idx": 548,
    "question": "What nationality is the director of film Human Flow?",
    "answer": "Chinese"
  },
  {
    "idx": 549,
    "question": "Where was the director of film Pizza (2005 Film) born?",
    "answer": "Fort Dodge"
  },
  {
    "idx": 550,
    "question": "Which film was released first, Vetri Vizha or The Supporter?",
    "answer": "Vetri Vizha"
  },
  {
    "idx": 551,
    "question": "Where did the director of film The Take (2007 Film) graduate from?",
    "answer": "New York University"
  },
  {
    "idx": 553,
    "question": "Who was born earlier, Babken I Of Cilicia or Keith Rayner?",
    "answer": "Babken I Of Cilicia"
  },
  {
    "idx": 555,
    "question": "Which film has the director born later, Everyone Says I Love You or Kanne Manasulu?",
    "answer": "Everyone Says I Love You"
  },
  {
    "idx": 557,
    "question": "What is the date of death of Henry Stafford, 1St Baron Stafford's mother?",
    "answer": "13 February 1530"
  },
  {
    "idx": 559,
    "question": "Where did the editor of magazine Massachusetts Magazine die?",
    "answer": "Worcester, Massachusetts"
  },
  {
    "idx": 561,
    "question": "Do Kreesha Turner and Samantha Jo share the same nationality?",
    "answer": "yes"
  },
  {
    "idx": 563,
    "question": "Which film has the director born later, Four For Venice or Gypped In The Penthouse?",
    "answer": "Four For Venice"
  },
  {
    "idx": 567,
    "question": "Where was the place of death of Lupe Rumazo's father?",
    "answer": "Caracas"
  },
  {
    "idx": 571,
    "question": "Are both The Liverpool Roadrunners and Fightstar from the same country?",
    "answer": "yes"
  },
  {
    "idx": 578,
    "question": "Are both movies, The Man With The Carnation and The Detonator, from the same country?",
    "answer": "no"
  },
  {
    "idx": 580,
    "question": "What is the place of birth of the performer of song Changed It?",
    "answer": "Port of Spain"
  },
  {
    "idx": 581,
    "question": "Who died earlier, Charles Taze Russell or George Washington Bright?",
    "answer": "Charles Taze Russell"
  },
  {
    "idx": 584,
    "question": "What nationality is Pat Paterson's husband?",
    "answer": "French"
  },
  {
    "idx": 590,
    "question": "Which film has the director born later, The Fighting Hope or The Trouble With You?",
    "answer": "The Trouble With You"
  },
  {
    "idx": 592,
    "question": "Which film was released more recently, Chanakya Shapatham or Somewhere In Sonora?",
    "answer": "Chanakya Shapatham"
  },
  {
    "idx": 595,
    "question": "Which film was released earlier, The Singing Revolution or Mon Premier Amour?",
    "answer": "Mon Premier Amour"
  },
  {
    "idx": 597,
    "question": "Which film has the director born earlier, Spook Ranch or Noir Et Blanc?",
    "answer": "Spook Ranch"
  },
  {
    "idx": 598,
    "question": "When is the founder of Suez Canal Company 's birthday?",
    "answer": "19 November 1805"
  }
]

==> fig/Core_code/dataset/hotpotqa/questions.json <==
[
  "What movie did actress Irene Jacob complete before the American action crime thriller film directed by Stuart Bird?",
  "Who created the show with Wendy Schaal doing the voice of Francine?",
  "What objects were carried into battle by these naval ships for qhich the QF 6-pounder Hotchkiss were introduced to defend against?",
  "Who is older Danny Green or James Worthy?",
  "Author David Chanoff has collaborated with a U.S. Navy admiral who served as the ambassador to the United Kingdom under which President?",
  "What was the first year a scientific journal published by an organization located in the Bronx was published?",
  "Geoff LaTulippe is an American writer whose best-known work was directed by whom?",
  "Are Hoodoo Gurus and Pierre Bouvier of the same nationality?",
  "Hardley Flood is an area of lagoons that support populations of the waterfowl that are a medium sized version of what animal?",
  "The Twelfth United States Army Group commander was the first chairman of what?",
  "Which actor and film director is from German Jewish descent, Kurt Gerron or Dell Henderson?",
  "Michael Braz completed a libretto for what Georgia college, founded in 1906?",
  "The 2000 British film Snatch was later adapted into a television series for what streaming service?",
  "Kurt Fuller from Stockton, CA appeared in which American Detective Comedy Drama television series created by Steve Franks?",
  "The central figure used in the corporate branding of Singapore Airlines has been an element of it's marketing since what year?",
  "Who was older, Andrew Preston or James Taylor?",
  "How many households does the network that Di-Gata Defenders plays on in South Africa reach?",
  "What star of Parks and Recreation appeared in November?",
  "\"Tunak\", is a bhangra/pop love song by an artist born in which year ?",
  "Which peak is flanked by Manaslu, Shispare or Ngadi Chuli?",
  "What was the middle name of the actress who was cast alongside Harvey Fierstein, Linda Hart, Dick Latessa, Clarke Thorell, Mary Bond Davis, Laura Bell Bundy, Matthew Morrison, Corey Reynolds, and Marissa Jaret Winokur in Hairspray?",
  "According to the 2011 census what is the population of the city where Royal Wahingdoh F.C. are based ?",
  "The Ranters were a loose collection of radical so-called heretics whose main objection was with what major division of Christendom?",
  "Ruth Vollmer begins work designing window displays for which American luxury jewelry and specialty retailer, headquartered in New York City",
  "What city does the company that owns Bumble and bumble have its headquarters in?",
  "What languages did the son of Sacagawea speak?",
  "Ferdinand Zvonimir von Habsburg is the eldest son of the head of which House",
  "What schools of thought are drawn from in the academic discipline of Hafiz Rashid Khan?",
  "Alfie Allen played Theon Greyjoy on which show?",
  "Was Vanderbilt University or Emory University founded first?",
  "Hivange is a village in a country that has how many official languages ?",
  "South Dade High School is located between what two national parks?",
  "What does the organization associated with Carl Wieland believe about anything other than the young earth view? ",
  "What award was an actor born in 1955 that acted in the movie Ransom nominated for?",
  "Is Northeast Florida Regional Airport farther from St. Augustine than Glacier Park International Airport is to Kalispell?",
  "Are both Delmer Daves and Jean-Pierre Jeunet film directors?",
  "What is the name of the company that wholly owns the Value Alliance airline whose head office is within Terminal 2 of Narita International Airport?",
  "Who beat the Missouri Tigers in what is alternatively known as the Border Showdown?",
  "What was the name of the team that represented an Arizona university in the conference that covers a broad expanse of the western United States, including Arizona, California, and New Mexico?",
  "How many personnel does the Navy that had Gilliam-class atttack transports have on active duty?",
  "In which part of New York was the singer who released the song No Problem raised ?",
  "Vices and Virtues, coincidentally released just four days after \"Vices & Virtues\" by Las Vegas band Panic! at the Disco, was the second studio album by which Canadian rock band?",
  "What does the goddess associated with the goddess frigg  consists of what tales?",
  "Who was the director of the 2007 American action film starring the actress, professionally known as Maggie Q.?",
  "Did the board game San Marco or About Time come out first?",
  "Are John O'Hara and Rabindranath Tagore the same nationality?",
  "Are The Man from Snowy River II and Miracle of the White Stallions filmed in different countries?",
  "Which was fought earlier in our nation's history, the Seven Days Battles or the Battle of Manila?",
  "What nationality is the man who developed the dictator game?",
  "Manchester, New Hampshire is a part of the Northeast megalopolis which included what other major cities?",
  "The term snake eyes is used in a particular casino game that uses what game pieces?",
  "What \"Splitting Image\" voice artist provided testimony in Evidently... John Cooper Clarke?",
  "What character in \"Father Ted\" was played by an actor who starred in Death in Paradise?",
  "What country is the Selun located in?",
  "What is the name of the third act in a play where a character named Carlo G\u00e9rard is partly based on a revolutionary figure?",
  "What was Muammar Mohammed Abu Minyar Gaddafi's title during the Libyan Civil War?",
  "Where was the device that is similar to Princess max released?",
  "Billy King was an Australian rules footballer who participated in a game that was contested between the South Melbourne Football Club and Carlton Football Club, and was held at what location in Melbourne in 1945?",
  "A British sports, health and leisure business hosted the World Games on what dates?",
  "What ingredient is in both Cosmopolitan and Cuba Libre?",
  "William Hodges visited a polar region as part of a voyage, the region is how big?",
  "Polk County Florida's second most populated city is home to which mall?",
  "Micha\u00ebl Llodra of France, called \"the best volleyer on tour\", defeated Juan Mart\u00edn del Potro a professional of what nationality?",
  "Which tour did The Beatles release their album Dark Horse?",
  "When was the female character that on June 9, 2015 was promoted to a series regular first introduced on \"Once Upon a Time\"?",
  "Sachin H. Jain served as Chief Medical Information and Innovation Officer for one of the largest pharmaceutical companies in the world called what?",
  "Cudjoe Kazoola Lewis was brought illegally to the United States on board a ship that was how many feet long?",
  "Philip Savage served as Direcor of Player Personnel for the Baltimore Ravens under what general manager who was inducted into both the College and Pro Football Halls of Fame?",
  "Who was born first, Ronnie Radke or Dave Brockie?",
  "How many times have the team that won the 11th DFB-Pokal won the national championship ?",
  "What is the full name of the company co founded by Jay Van Andel?",
  "Where is the movie from that is directed by Raymond Yip and stars the winner of Miss Chinese International Pageant of 1988?",
  "When was the Swiss author and dramatist died who's novel is \"A Dangerous Game\"?",
  "Are Pothos and Tibouchina Aubl both flowering genus of plants?",
  "High Water is a song by Bob Dylan it was based on the 1927 Lousiana Flood. Another song recorded by Dylan about the event is When the Levee Breaks who is the Husband and Wife team that wrote and recorded this song in 1929 ?",
  "What year did the Jang Hoon directed film, starring Song Kang-ho in the title role and selected as the South Korean entry for the Best Foreign Language Film at the 90th Academy Awards, debut?",
  "Which television network that aired Gameshow Marathon has been owned by the Bell Media division of BCE, Inc since 2000?",
  "Are both Helen Dunmore and M. P. Shiel of West Indian descent?",
  "Q:The 7.92\u00d757mm Mauser rifle cartridge was used by which country's military in the 20th century?",
  " Season of Migration to the North  is a counter narrative to a novella by what Polish-British novelist?",
  " The Type 90 tank built by Mitsubishi Heavy Industries is to be superseded by what generation of main battle tank of the Japanese Ground Self Defense Force?",
  "Which university's teams with a mascot called Stomper began competing in the Northern Sun Intercollegiate Conference in 2008?",
  "The Bart the Fink episode of The Simpsons aired in February of 1996, and involves the host of which kiddie show?",
  "Where was the 2015 MSA Formula Championship, a multi-event, Formula 4 open-wheel single seater motor racing championship held?",
  "Cyrina Fiallo has guest starred on which Michael Jacobs-created sitcom?",
  "Which was published founded most recently, InStyle or Godey's Lady's Book?",
  "What conference is the team that is head coached by the uncle of Scott Turner?",
  "Akademik Lomonosov was named after a Russian polymath, scientist, and writer, who discovered the atmosphere of what planet?",
  "What was the setting for Raphael Coleman's best known film?",
  "How many rooms are in the building built in 1883 at Garden City in Nassau County, New York?",
  "Are John Tardy and Stza from the same country?",
  "What is the name of the largest shipping facility in the Northeastern United States, where the Boston Red Socks play?",
  "What author wrote a three book series of memoirs that are studied in school systems around the world?",
  "Robin R. Bottin is known for his collaboration with an American director and producer who won an Academy Award, Golden Globe and BAFTA award for what movie?",
  "Who directed the film to which \" A Perfect Murder\" was a modern remake? ",
  "Who is older, Jed Hoyer or John William Henry II?",
  "Edwyn Collins and Ian Gillan both have which profession in common?",
  "Where was the university at which  Barrie Ciliberti was a professor located? ",
  "Which professional tennis player was born first, Lucie Hradeck\u00e1 or Raffaella Reggi?",
  "Which tennis player is South African, Mariaan de Swardt or Kateryna Bondarenko?",
  "What child starred in a Chicago production of Alice Walker's 1982 novel?",
  "To what group of plants do both Dieffenbachia and Carlina belong?",
  "Which opera has more acts, Louise or Le roi malgr\u00e9 lui?",
  "Who was the leading actor of the Christmas movie that Rebecca Forstadt did background voices for?",
  "How many miles west of Phoenix, Arizona is the base where the 63d Fighter Squadron is assigned?",
  "Signed with Maybach Music Group in 2011, which artist was featured as a guest in Fire of Zamani?",
  " Curious is a women's fragrance by a singer born in what city and state?",
  "The composer of the music for the ballet \"The Seasons\"  was the director of what organization from 1905 to 1928?",
  "Were both Eugene Dynkin and Vladimir Voevodsky mathematicians from Russia?",
  "In what year did Mets fans start taking New York City Bus: Q48 to watch home games?",
  "Who directed the film about the living funeral for Morrie Schwartz ?",
  "Louis XVI style sought to evoke the artistic styles that were just then being rediscovered in  Pompeii and this ancient Roman town that was destroyed in what year",
  "Who produced the film that was Jennifer Kent's directorial debut?",
  "Who was part of more music bands, Alison Mosshart or Ann Wilson?",
  "Which Outer Banks landmark and premiere BBQ restaurant has been featured in the magazine Southern Living?",
  "Where is stadium that was named after Rodney Cline Carew?",
  "What was the name of a woman from the book titled \"Their Lives: The Women Targeted by the Clinton Machine \" and was also a former white house intern?",
  "What Division was the college footbal team that fired their head coach on November 24, 2006?",
  "An actor who appeared in all eight \"American Pie Films\" stared alongside which actor in Armed and Dangerous? ",
  "What star of a Matthew Senreich and Zeb Wells comedy was born in July of 1983?",
  "The first person to reach both poles named a glacier after which person? ",
  "Who won the 2007 Copa America Final, with help from Julio Baptista?",
  "What is the name of the band that had a song featured in the second installment of a 2005 horror film starring Donnie Wahlberg?",
  "Which came out first, Dinosaur or McFarland, USA",
  "Who was born first, Arthur Conan Doyle or Penelope Lively?",
  "Who starred in The Bronze and also showed up on the CBS sitcom \"The Big Bang Theory\"?",
  "What type of diary did one of the founders of the John Bishop Memorial Hospital in Srinagar write?",
  "Who directed a 2006 film where Ron Perkins character plays the manager of a hotel?",
  "Who won the 1981 CART PPG Indy Car World Series in Avondale Arizona?",
  "Who is older Craig Nicholls or Norman Blake ?",
  "The nightclub Playboy Club was located at this hotel and casino located near the Las Vegas Strip that has how many rooms?",
  "How many Golden Globe Awards did the artist who published the photo book \"In Mexico\" win?",
  "Blue Dwarf is what type of online text-based role-playing game?",
  "Which band was formed first, Circus Diablo or Magic Dirt?",
  "Fort Snelling spurred growth of Saint Paul was located in this county?",
  "Which Formula One World Champion had a teammate named Richie Ginther?",
  "What rapper on the song \"Wij zijn Ajax\" plays for the Turkish club Be\u015fikta\u015f?",
  "Romans stars which Tamil and Telugu actress?",
  "Which part of Handel's Messiah covers the birth of a child who, according to the gospels of Luke and Matthew, was born in Bethlehem?",
  "San Francisco National Cemetery is located at a park that is part of what National Recreation Area?",
  "Who is known for composing  American Beauty: Original Motion Picture Score and many other film scores?",
  "What is the manufacturer of the car used by the Ford CD2 platform's design inspiration?",
  "Who has released more solo albums, Ozzy Osbourne or Curt Smith?",
  "Igor Naming Agency named a resort located where?",
  "Blues to the Bush is an album by The Who that can still be found on what e-commerce platform that was founded in 1995?",
  "In which year did Baek Bong-ki appear in the South Korean drama film set in a high school?",
  "What 2-year worldwide tour had a round stage and a band that performed a song never before performed live?",
  "Which pickup truck that's name was retired in North America in 1976 is part of Toyota's IMV program with the Fortuner SUV?",
  "What country of origin does Eric Lucassen and Party for Freedom have in common?",
  "Flyboys stars which actor who was nominated for an Academy Award for \"127 Hours\"?",
  "What where Mark Chamberlain and Alex Oxlade-Chamberlain being?",
  "Who was born earlier, Johnny Lujack or Jim Kelly?",
  "What musical duo used samples from the first presenter of \"Tomorrow's World\" in their album Lost and Safe?",
  "Are Siping, Jilin and Linhai both in the same province in China?",
  "Stitch's Great Escape! replaced the theater-in-the-round attraction in which section of the Magic Kingdom theme park?",
  "what season of shark tank did Roominate get invsetments",
  "What crossroads is the town located 10 km north of the Charcoal Tank Nature Reserve located?",
  "Who is the mother of the Texas business man that co-founded Ignite! Learning, Inc?",
  "Between Death in the Afternoon and Hennchata, whose inventor has more literary fame?",
  "In what city did Charlie Spiller play college football?",
  "Kam Heskin plays Paige Morgan in a 2004 film directed by who?",
  "At what venue was the January 2, 2012 game featured the University of Louisville team?",
  "John Hatzistergos was a Member of a council that has how many members ?",
  "Arundel Castle was damaged during a war between which two groups?",
  "Are Distortion Mirrors and OK Go both considered rock bands?",
  "What state is home to the Lake Wobegon Trails and the recording location for the live radio show \"A Prairie Home Companion\"?",
  "What team competed in six competitions in their 116th season, and four in their 117th?",
  "Drachen Fire was a roller coaster located behind which suspended coaster at Busch Gardens Williamsburg?",
  "The Bellagio resort owned by MGM Resorts international is located in which US city?",
  "when was american stunt performer which Stunt Cycle attempted to cash in with born ",
  "Wagner Moura received what nomination for playing the lead role of \"The King of Cocaine\"? ",
  "The M1919 and the M1 was used by what military?",
  "What flow of goods and services were managed and distributed by General Blood?",
  "What are both James Hetfield and Bob Marley?",
  "What type of group does Roses Are Red and Sleeping with Sirens have in common?",
  "Are Ana Kasparian and Katherine Sarafian both Armenian-",
  "In what year was the soft drink that the Coca-Cola Company designed Red Flash to compete against created?",
  "Who was the lead french actor who starred in the 1986 film that inspired a Stella Artois ad campaign?",
  "The Bay Plaza Shopping Center contains a store that headquartered where? ",
  "Who was the biological father of the emperor who built the Nemi Ships?",
  "Kevin Wayne Durant was named what ?(An Award initiated following 1952-53 NBA Season?",
  "What season of the Indian reality TV series \"Big Boss\" did the model Lopamundra Raut compete in?",
  "Are Hanafuda and Okey both card games?",
  "What year was a joint venture between RLJ Companies and this film studio founded in 2005, founded?",
  "Paddington is a television program based on the books that first appeared on what date?",
  "What profeesion do Giacomo Benvenuti and Claudio Monteverdi share?",
  "Are Bangkok Girl and Home both horror movies?",
  "What is the name of the independent candidate in Maine's 2010 gubernatorial race who finished ahead of Libby Mitchell?",
  "What editor of the The Dungeons & Dragons Basic Set is best known for his work at TSR, Inc.?",
  "Was Talking Heads and Man or Astro-man? formed further north?",
  "Which fictional MI6 agent is a fictional character created by the British journalist and novelist Ian Fleming in 1952?",
  "What defines Downers Grove as a thriller?",
  "Which president of Botswana did Naomi Jacobson immortalize as a statue?",
  "Which of the cities of Dujiangyan City and Ezhou has the larger population according to their latest census ?",
  "What genre of music did Benjamin Burnley and Yannis Philippakis have in common?",
  "What is the middle name of the Silicon Valley entrepreneur disussed in the non-fiction book The Unwinding?",
  "What is the capacity of the Stadium, other than Kauffman Stadium, designed by Charles Deaton ? ",
  "Which magazine was published first, Woman's Day or The Lady?",
  "What movement is this music seen as that released Facta Loquuntur as their first full length album?",
  "Li Yitong made her television debut on which network?",
  "What giant silverware company was started as a religious Utopian group and was for many years run by Pierrepont Noyes?",
  "WonderWorks made an adaptation of what novel created by Frances Hogson Burnett?",
  "The Whitehead Light is located in what town with a population of 2,591 during the 2010 census?",
  "Who was the chief executive officer of the second largest US car rental company by sales?",
  "In which U.S. state are MedStar Georgetown University Hospital and Providence Hospital?",
  "George Borba was part of the team that competed at what 1970 championship?",
  "Which genus of flowering plant is found in an environment further south, Crocosmia or Cimicifuga?",
  "The Julian P. Kanter Political Commercial Archive has been designated an official project by an initiative to preserve and protect what?",
  "Who is the American actress that stars in the movie \"Innocesnce\" and is best known for her role as Alexandra Cabot in a long-running NBC series?",
  "Ashley Benson portrayed the role of Brit in the 2012 crime film directed by whom?",
  "The Church of St Peter in Pertenhall, Bedfordshire, England was added to this register on 13 July 1964.",
  "Which women's magazine was published first, Mirabella or Home Monthly?",
  "Rob is an American sitcom that starred what American actress who was best known for portraying Yolanda Saldivar in the film Selena?",
  "The American Astronomical Society presents an award named after what New Zealand astronomer?",
  "The 1974 Texas Tech Raiders football team represented what public research university in Lubbock, Texas?",
  "Michelle Lewis has written songs for which \"Lizzie McGuire\" actress? ",
  "What is the proper name for the steroid used by the retired British track sprinter who is one of the fastest European sprinters in the history of athletics?",
  "When did the place in Canada where Fran\u00e7ois Beaucourt (1740-1794) was mainly active acquired its present name?",
  "Which movie is a documentary about \"Beowulf & Grendel\", between My Kid Could Paint That and Wrath of Gods?",
  "Mawson  is an electoral district that includes the wine regional around which town 35 km south of Adelaide?",
  "What format does a 1170 kHz AM station that Jim Angel presented the news for have?",
  "In what category did the composer of \"Elliot, a Soldier's Fugue\" win a Tony Award in 2008?",
  "Are Daryl Hall and Gerry Marsden both musicians?",
  "Although he mostly provided backing vocals as part of this group, Mark Owen's first single \"Four Minute Warning\" released on 4 August 2003, was once part of this English pop music group.",
  "Macaulay Carson Culkin was regarded as the most successful child actor since which actress, who was Hollywood's number one box-office draw as a child actress from 1935 to 1938?",
  "What organization does Sandra Pizzarello and Doctorate have in common?",
  "From March 631 to April 631, Farrukhzad Khosrau V was the king of an empire that succeeded which empire?",
  "What product by FLEXcon represents data by geometric patterns?",
  "The southernmost administrative region of Denmark is well-known for creating what products?",
  "What are The Ready Set and Cell?",
  "Where does the hotel and casino located in which Bill Cosby's third album was recorded?",
  "Calvin Murphy's record of being the shortest NBA player to play in an All-Star Game was tied by a player who was sent to what team in 2017?",
  "Who founded the collective which released the album Messe I.X-VI.X?",
  "The film Navakoti Narayana was based on the life of Purandara Dasa who was born in what year?",
  "What was the highest ranking in the United States for a single written by an English multi-instrumentalist?",
  "What other notable role did the star actor from Jeremy perform? ",
  "In what country did Gildo Siopaes win a bronze medal for bobsledding in the 1964 Winter Olympics?",
  "Nominated in ten categories at the 38th Annual C\u00e9sar Awards ceremony was a film whose narrative focuses on what two people?",
  "God Is Not Great is by a journalist which due to his actions made him what?",
  "Frank Blake's longtime prot\u00e9g\u00e9 was also the chairman and CEO of what company in addition to The Home Depot?",
  "Where was the Danish colony, in which the Scandinavian Collectors Club claims as part of their region and includes the islands of Saint Thomas, located?",
  "Meet Market is a 2004 film starring which son of a former prime minister?",
  "Which Walt Disney film was released earlier, The Rescuers or The Muppets?",
  "What car did the German rally driver, who won victories for Fiat, Opel, Lancia, and Audi drive?",
  "Which founder of Alcatraz East was born on March 31, 1956?",
  "What census-designated place located in Nassau County, New York has as portions of it's territory, districts of Brian Curran, New York State assemblyman?",
  "How many people live in the County serviced by The Collier Area Transit system?",
  "What church was the college Marjorie Hass is the 20th president of formerly affiliated with?",
  "Which genus expands to the Pacific Ocean islands, Osteomeles or Medinilla?",
  "The Feminine Touch is a drama film starring which English actress?",
  "In which city was this band formed, whose rhythm guitarist featured in \"Cupid's Chokehold?\"",
  "Which star of The Human Stain was born in 1937?",
  "The Sh\u014dgitai were an elite corps of which shogunate?",
  "Who was known by his stage name Aladin and helped organizations improve their performance as a consultant?",
  "What is the airport code for the Vilnius Airport that ceased operations in 2015?",
  "What Argentinian retired defensive midfielder, and current manager of C.D. Guadalajara, was traded to Parma alongside S\u00e9rgio Con\u00e7eic\u00e3o at the end of the 1999\u20132000 season? ",
  "In what 2 countries did both X-Large and A Bathing Ape have stores?",
  "Is It Just Me? was a single by the English rock band from what Suffolk city?",
  "Which American professional poker player also starred in the 2015 movie \"Extraction\"?",
  "Who was born first, Lawrence Ferlinghetti or Luigi Pirandello?",
  "Did Vertical Horizon or LCD Soundsystem start their bands first?",
  "While at the University of Michigan, Louis Smith played with what American jazz trumpeter, bandleader, and composer?",
  "What military formation were participated in by both Oscar W. Koch and General George Smith Patton Jr. ?",
  "What Kenya-based company owns the Tusker beer brand?",
  "Wilm Hosenfeld assisted the pianist and composer of what nationality survive during 1944?",
  "Before composing music for the game which contains Chocobos and Moogles, what cover band was he involved in?",
  "What was the nickname of the author of the comic strip on which a a 2015 American 3D computer-animated comedy film produced by Blue Sky Studios and distributed by 20th Century Fox was based?",
  "Which composer was wrote his music most recently, Michael Tippett or Luigi Cherubini?",
  "Which film was released more recently, Make Mine Music or Old Dogs?",
  "Which castles, besides Bamburgh Castle, are located on the northeast coast of England?",
  "What river can a  large African bovine be seen bathing in in the Mwabvi Wildlife Reserve?",
  "Where were the brothers from that manufactured the balloon in which Fran\u00e7ois Laurent d'Arlandes andJean-Fran\u00e7ois Pil\u00e2tre de Rozier made the first manned free balloon flight? ",
  "What job did J\u00f6rgen Smit work, where he was working in the world center for the anthroposophical movement?",
  "New Hampshire Route 124 runs between two regions, one of which is found in Cheshire County, New Hampshire, United States with the population of about 2000 and is named what?",
  "Gualdo Tadino Cathedral, a Roman Catholic cathedral, was dedicated to Saint Bendict of Nursia who is a patron saint of what continent?",
  "What is Opry Mills in Nashville, Tennessee?",
  "What is the magazine that listed \"Jump Around\" by House of Pain at 325 out of \"500 greatest songs since you were born\", known for?",
  "Are Ranger Rick and Tennis both sports magazines?",
  "What genre did the writer whose novel was based on \"I'll Take Manhattan\" writes?",
  "Who has a wider scope of profession, Christopher Guest or  Roman Karmen?",
  "Which has more species, Sonerila or Scaevola?",
  "Who was hung for assisting the attempted surrender of a defector from the American Continental Army to the British Army?",
  " Park Seo-joon is best known for his role in a series that premiered on what month and day?",
  "What role did Thomas Doherty play in sitcom based on the Israeli series \"North Star\"?",
  "How many copies of Roald Dahl's variation on a popular anecdote sold?",
  "The Churchills is a TV exploration of Winston Churchill and his ancestor the Duke of Marlborough, presented by which English historian and broadcaster?",
  "Who voices the character that stars in Baseball Bugs?",
  "Wincenty Gostkowski was a lawyer for the watch manufacturer Patek Philippe & Co. in which city in Switzerland?",
  "What was the 2016 population of the city on the Bay Fundy which had an office of the Bank of British North America?",
  "which Mexican and American film actress is Ethel Houbiers  French voice of ",
  "Which genus has more species, Quesnelia or Honeysuckle?",
  "Which continent have a distribution of both the Ternstroemia and Cussonia genus of plants? ",
  "Where did the hijacked plane rammed by Heather Penney crash? ",
  "which writer has the highest number of skill  Langston Hughes or  Ian McEwan",
  "Which record producer from Stockbridge, Georgia is the lead singer of Collective Soul?",
  "who starred in the English-language Danish experimental horror film  which  Lars von Triers received award for ",
  "From which alphabet was this alphabet derived that the name of the club Ilysiakos B.C. has the starting letter of?",
  "Who did the player nicknamed \"The Human Highlight Film\" play for after he left the Atlanta Hawks?",
  "Socialist conferences were held with what countries that opposed the Central Powers in the First World War?",
  "Berk Communication and Marketing Group  best known for representing an American professional baseball pitcher for what team?",
  "What is the name of the Kegeyli District in the Turkic language spoken in Karakalpakstan?",
  "What regular performer at the R-26 club in Paris was known for her banana-themed costume?",
  "Which son of Rick Barry was born first, Brent Robert Barry or Drew William Barry?",
  "Which musician or band is from further north, Matthew Good or Modern Baseball?",
  "which is larger, Hunchun or Shijiazhuang?",
  "Which band has more members, Test Icicles or X Ambassadors?",
  "Where is the head quarter of the Blue Bird Body Company?",
  "Where is the game which  High Rollers Casino is a type been played ",
  "Where was the maker of Cougar bourbon whiskey headquartered before its acquisition by Anheuser-Busch InBev?",
  " \"JK Wedding Entrance Dance\" is a viral video that uses a song by a rapper whose first album was certified what?",
  "Where is the concert venue which hosted the first US performance of \"Libu\u0161e\" located?",
  "How long did the state exist whose army ransacked and looted the city, Halebidu, twice in the 14th century ?",
  "Was Princess Charlotte of Cambridge born before or after the repealing of the Royal Marriages Act 1772?",
  "Who was the running mate of the man about whose candidacy the 2016 book Insane Clown President: Dispatches from the 2016 Circus documents?",
  "Which battle took place during the American Civil War, Battle of Gettysburg or Battle of Tarawa?",
  "The Austrian border barriers at facilities like South Tyrol was designed to designed to manage what?",
  "What Cantonese slang term can mean both \"ghost man\" and to refer to Westerners?",
  "what is the football club that formed in 1876 and has Dael Jonathan Fry as a player?",
  "Which actor in The Lieutenant Wears Skirts is named Samuel?",
  "Why are many of the band, Hirsute Pursuit's songs considered controversial?",
  "What year was the actor son of Jeremiah Porter born? ",
  "Which song, released on December 7, 2008 was co-written by Liz Rose?",
  "Until when did this region exist as an organized incorporated territory of the United States, for which Samuel Thurston served as its first delegate?",
  "What program did this Basham brother who appeared with World Wrestling Entertainment between 2002 and 2007 participated in 2007?",
  "The 2011\u201312 VCU Rams men's basketball team, led by third year head coach Shaka Smart, represented Virginia Commonwealth University which was founded in what year?",
  "North Midland Divisional Engineers took part in a battle during WWII that went on for how many weeks ?",
  "The 1990\u201391 UNLV Runnin' Rebels basketball team coached by Jerry Tarkanian lost in the semifinals of the 1991 NCAA tournament to which team?",
  "What year was the song that some critics compared to \"Fading\" released? ",
  "\"The Empire Builder\"'s Columbia River Subdivision was part of which line?",
  "Rimo I and Passu Sar are both part of which mountain range?",
  "Pablo Jose Ozuna is the cousin of a Dominican professional baseball left fielder who made his MLB debut in what year?",
  "What South Australian capital held UFC Fight Night 65 in May of 2015?",
  "What are some foods that may have been served at the Hawaiin Cottage?",
  "Are both, Boise State University and Syracuse University, public colleges?",
  "What was the author of Freeway Warrior's original occupation?",
  "How many Senate seats will be contested during the midterm elections that Nancy Soderberg has filed to run for Congress in?",
  "Elle Royal's video \"What Can I Say\" went viral after she was featured as \u201cFemale Artist of the Week\u201d by a video blog founded in what year?",
  "What is the name of the presidential memorial in Washington, D.C that connects to an artificial island?",
  "Have Tionne Watkins and Park So-yeon both been members of a girl group?",
  "In which University is Richard Williams' former assistant a member of the Athletics Hall of Fame?",
  "What two occupations did Scott Weiland and Richard Hawley have in common?",
  "What separates the islands where the 2015 Africa Magic Viewers Choice Awards were held?",
  "The Pioneer Helmet and the Benty Grange helmet are linked because of which feature?",
  "The 37th Disney animated feature film Tarzan features You'll be in my heart by which artist?",
  "Marcus Wayne Garland spent nine seasons with an American professional baseball team that is based in Baltimore, Maryland, and was one of the AMerican League's original eight charter franchises when the league was established in what year?",
  "What 2015 British-Canadian-Irish romantic drama was Finola Dwyer a producer of?",
  "What items are used to play both Lapta and Rounders?",
  "How many records did Shane Lynch sell as a member of Boyzone?",
  "Are the bands \"Black Grape\" and \"Balance and Composure\" from the same country?",
  "Where was the sitcom filmed that Judy Greer played Kitty Sanchez in?",
  "Staten Island Summer, starred what actress who was a cast member of \"Saturday Night Live\"?",
  "What film genre involves humor and love, as seen in Mamma Mia: Here We Go Again!?",
  "Which American novelist was notable primarily for publishing science fiction, Allen Drury or Philip K. Dick?",
  "The History of Ranching is a mural that was originally located at an American brewery that in 1999 began trasfering its production to who?",
  "How many books are in the text composed by the founder Nyaya school of Hindu philosophy and is used in the development of Indian logic?",
  "The 1978 NBA World Championship Series had as MVP which Hall of Fame class member of 1988?",
  "When was the improvisational troupe, which trained Amy Sedaris, Paul Dinello, and Stephen Colber, founded?",
  "What was Todd Boehly's former position at the firm where Mark Walter is the CEO?",
  "Who wrote the lyrics to the theme song that was used by the Western film series Range Busters?",
  "The Bragg\u2013Gray cavity theory was developed by Louis Harold Gray, William Lawrence Bragg, and a man that was knighrted in what year?",
  "During the 2004-05 Atlanta Hawks season, the team acquired a former professional basketball player, who is the current head coach of what team?",
  "The Kilby International Awards were named after the inventor who discovered what electronics phenomenon?",
  "The song Justice was used for a WWE event that took place on what day ?",
  "Are Southwest Florida International Airport and Henry E. Rohlsen Airport both in Florida?",
  "Which rock band chose its name by drawing it out of a hat, Switchfoot or Midnight Oil?",
  "What American indie rock group first had Jesse Sandoval as the drummer and now has Jon Sortland on drums?",
  "In which series did Jacky Ickx, the Belgian Ferrari driver, win more races - Formula One or the Le Mans 24 Hours?",
  "What conference does the team that drafted Derrick Hamilton in 2004 belong to?",
  "How many albums have been sold by the band who was supported by Iron Maiden on their World Wide Blitz Tour?",
  "When was the  Argentine former footballer which  Dutch manager Ronald Koeman replaced in  2014\u201315 Southampton F.C. season born",
  "What language was spoken by the Native American people whose principal town was Anhaica?",
  "What 1991 Disney film is also a 1946 French romantic fantasy film directed by French poet and filmmaker Jean Cocteau?",
  "Bank street is sandwiched between the headquarters of the Hongkong and Shanghai Banking Corporation and which other building?",
  "In The Passion of the Christ, who did Monica Bellucci play?",
  "What collegiate division does the team coached by P.W. Underwood play in?",
  "Who directed the black comedy in 1984 that started the American actress and singer best known for her role as Sally Morrison on \"My Three Sons\"?",
  "What was Sophia Dallas' husbands name who served under the 11th president of the United States?",
  "John Paesano wrote which film for DreamWorks Dragons?",
  "Which late 1980s and 1990s English super model was featured in the song nasty girl by The Notorious B.I.G.?",
  "What product is being built at a 107,000 acre industrial park for Tesla Motors?",
  "Which dog breed, the Schapendoes or the Bull Terrier, has its origins in a greater number of other dog breeds?",
  "What is the population of the city which  Deryl Dedmon came from ",
  "Which American-Canadian actor starred in the Disney Channel's \"Good Luck Charlie, It's Christmas!\"?",
  "Who has more scope of profession, Edward Dmytryk or Otto Preminger?",
  "When was the Chinese American electronic musician and singer who collaborated on the album I Remember born?",
  "What kind of company is this group whose headquarters are in AIA Central? ",
  "McLemore Avenue is to Booker T. & the M.G.s as what road in the city of Westminster in London is to the Beatles?",
  "Where is the ice hockey team based that Zdeno Ch\u00e1ra currently serving as captain of?",
  "Immanuel Lutheran School is affiliated with the denomination that has how many members?",
  "Which band has had more members, The Operation M.D. or Del Amitri?",
  "Max Hoffmann along with Hindenburg and Ludendorff, masterminded the devastating defeat of the Russian armies in a battle fought when ?",
  "Which rock band has released more albums, Shihad or Morningwood? ",
  "Which cocktail's name describes how the drink looks, Blue Hawaii or Baby Guinness?",
  "In Ancient Egyptian religion how would a citizen be weighted to decide if they where worthy of damnation and would face the torment in the lake of fire ?",
  "Who released their debut album first, Daisy Chainsaw or Generationals?",
  "Which American pro basketball player who won gold at the 2008 Summer Olympics was signed by the Utah Jazz during the 2005-05 offseason?",
  "Which company owned by a Pakistani media mogul produced the Pakistani romantic drama film Dobara Phir Se?",
  "Who was born first, Ulf Merbold or Miros\u0142aw Hermaszewski?",
  "Bure Family Wines is named after former ice hockey player?",
  "What university did the winner of the 2014 CFL's Most Outstanding Defensive Player Award attend?",
  "Are William Kronick and Jon Turteltaub both television writers ?",
  "Are the Galata Tower and S\u00fcleymaniye Mosque located in the same city?",
  "To which competition did the University at Albany, SUNY send a Puerto Rican hurdler and sprinter?",
  "Are Vintage Life and InStyle both US-based magazines?",
  "What creature of American folklore gained notoriety in 1964?",
  "The rifle cartridge created by the Swedish was also shared by which other nation?",
  "Was Pocahontas made before Born in China?",
  "What sports team included both of the brothers Case McCoy and Colt McCoy during different years?",
  "What is the population of the town at the intersection of Interstate Highways 77 and  the longest Interstate highway within the borders of Virginia?",
  "What nationality is the director of the 1971 film Wake in Fright?",
  "Which Argentine Marxist revolutionary, author, guerrilla leader, diplomat and military theorist did Arther Quinlan interview?",
  "What is the name of this Austrian association football club from Vienna for which Raphael Holzhauser was a player?",
  "The man who currently serves as the wide receivers coach for the Dallas Cowboys used to coach at what college?",
  "Who is the director of Hollywood film \"7th Heaven\" (1927), Jerry Belson or  Frank Borzage?",
  "What was the other name of the textile mill on which The Mill was based on?",
  "What year was the American healthy lifestyle magazine, in which Georgia Rickard contributed, started?",
  "Which band opened for more major international acts, Blessid Union of Souls or Blue Peter?",
  "What bluegrass singer provides vocals for a song on the album which was released in September 2013 through PRMD Music?",
  " The 1919 Mississippi gubernatorial election Incumbent Democrat was a master of what?",
  "Which of the songs that outperformed \"Drive\" was most successful in the United States?",
  "The large subunit and small subunit that use two types of RNA are major components that make up what?",
  "L\u00f6wenbr\u00e4u and B\u00fcrgerbr\u00e4ukeller are both located where?",
  "Where was the builder of the Hyundai Stellar located?",
  "That is the nationality of the author who wrote books that featured the character Faline?",
  "Are the mountains known as Trivor and The Crown both found in Asia?",
  "Edmundas Mal\u016bkas was the former mayor of the lake resort how far west of the capital of Lithuania?",
  "Tolex and General Tire manufacture very different products, but both make accessories for what type of transportation vehicle?",
  "What type of comedian was cloned in a series centering on Mitchell Reynolds?",
  "Which genus has more species, Leitneria or Tricyrtis?",
  "YouPorn was surpassed, in 2013, by competitor sites xHamster, Pornhub, LiveJasmin, and this website that is registered to the Polish company WGCZ Holding? ",
  "Do the bands 3OH!3 and Moonbabies have the same number of members?",
  "What year did a Russian soprano opera singer born in October 1926 leave Russia with her cellist husband and daughter?",
  "Sadok Sassi played for a national team that made its first World Cup in what year?",
  "Which species of trees is larger Dryopteris or Gymnocladus?",
  "What is the home town of a woman who guest-starred on Thug Mentality 1999?",
  "Which airport is closer to the Atlantic ocean: Wilmington International Airport, or Texarkana Regional Airport?",
  " The Nantahala National Forest and the Croatan National Forest are both located in which state?",
  "What artistic endeavor do Fallujah and Dying Fetus have in common?",
  "What is the original name of the place where The 1st Minnesota Light Artillery Battery mustered?",
  "Based on a True Story... is an album by which country music star, with the single My Eyes?",
  "Does Kurt Cobain and Glenn Frey work in the music industry?",
  "\"I Wed Three Wives\" is an episode of a television series that ran on what network?",
  "Which Western action-adventure video game by Rockstar did Tyler Bunch act for?",
  "The actor that plays Joe MacMillan in \"Halt and Catch Fire\" also starred with Carrie Coon in what 2017 horror film?",
  "What is the legal name of Johnny Campbell's hometown?",
  "Which species is the most numerous, Podocarpus or Osmunda? ",
  "What distinction is held by the former NBA player who was a member of the Charlotte Hornets during their 1992-93 season and was head coach for the WNBA team Charlotte Sting?",
  "Are Tim Rice and Leslie Marmon Silko both lyricists?",
  "What show did the co-creator with Chris Spencer of Wild 'N Out debut on?",
  "Which band is from England, Fireflight or Dirty Pretty Things?",
  "What  profession did Mike Robbie's father practice?",
  "What novella was the basis of the movie that featured the song \"Wien, du Stadt meiner Tr\u00e4ume\" by Rudolf Sieczy\u0144ski?",
  "The Synod of Chester led to the battle of the same name that took place in what time period?",
  "What nationality was Oliver Reed's character in the film Royal Flash?",
  "Were Frank Tashlin and George Kuchar both animators?",
  "Who directed the animated series which featured an American comedy writer as the voice of Lucy?",
  "In which year did this division, where Cleveland Browns placed fourth in 2009, adopt its current name?",
  "Which is located in India, University of the Philippines or The Northcap University?",
  "Who led the Texian Army in the battle in whichJoseph L. Bennett served as lieutenant colonel?",
  "Whose given first name is longer, Theo Angelopoulos and Budd Boetticher (nicknames)?",
  "What was the original name of the theatrical program that was founded by Joseph Papp? ",
  "Which genus of flowering plants has the most species, Caesalpinia or Achimenes?",
  "Mark Newhouse finished 9th in a 2013 series of poker tournaments sponsored by what corporation?",
  "The M104 155mm Projectile was specifically designed to carry about 11.7 pounds of what prototypical substance?",
  "Which musician who first became famous in the late 1960s and early 1970s is Inner Secrets  the ninth studio album by",
  "Chien-Shiung Wu's expertise in experimental physics evoked comparisons to a scientist who passed away in which year ?",
  "Lt Col. Stewart Francis Newcombe was a British army officer and associate of a military officerthat was given what title?",
  "What year did Guns N Roses perform a promo for a movie starring Arnold Schwarzenegger as a former New York Police detective?",
  "How many records did the boy band who released \"Said and Done\" sell worldwide as of 2013?",
  "The On Tour Forever album gave Blues Traveler the opportunity to display what musical trademark?",
  "When was the eighth season renewed for the series starring Al Harrington?",
  "Underwater! is a 1955 adventure film starring an American film actress who was a leading sex symbol in what decades?",
  "When was the newspaper, in which the 1891 Birthday Honours list appeared on 30 May 1891, adopt its current name ?",
  "The Secret of Moonacre was directed by the founder of which animation studio?",
  "Are 9 DeKalb Avenue and New York World Building both skyscrapers in Brooklyn?",
  "Did Big Pig or Blur have more members?",
  "Guy Pearce starred in which movie produced by Marvel Studios ?",
  "William Bromley-Davenport held political office under the Prime Minister who was of which party?",
  "Jim Halsey guided the career of the musician who hosted what country variety show?",
  "Which of the following is home to the 642nd Aviation Support Battalion: Greater Rochester International Airport or Valley International Airport?",
  "The Nazi architect that was most rewarded and favoured by Adolf Hitler alongside Hermann Giesler held what type of ministerial office?",
  "Paul Ziert recruited what two time gold medalist in gymnastics?",
  "Two positions were filled in The Voice of Ireland b which British-Irish girl group based in London, England?",
  "The subject of McGinniss' 1983 book \"Fatal Vision\" was convicted of murder in what year?",
  "Are the Laleli Mosque and Esma Sultan Mansion located in the same neighborhood?",
  "What is the name of the one of the hosts of the Race for the Pennant sports show who is a retired american baseball pitcher?",
  "What guitarist played with both Device and the American industrial rock group whose debut album was named \"Short Bus\"?",
  "In what city does a Christian minister who won the singles title with Jan Kodes in the 1970 French Open currently reside?",
  "Which has more species, Clianthus or Callicoma?",
  "Which breed of dog is extinct, the Hawaiian Poi Dog or the Dandie Dinmont Terrier?",
  "Who is the author of the 1993 production Madge Ryan participated in?",
  "When was the anthology, in which fisrt pages of The Incal\" were released, created?",
  "What year did the director of The Quiet American die?",
  "Who sponsors the award Alex Rodriguez won two of?",
  "What professionn does Stanley Kwan and Ken Hughes have in common?",
  "Both Bo Diddley and The Yardbirds played which common genre of music during their careers?",
  "Which Missing You actor was born August 17 1993?",
  "Are Couroupita and Graptopetalum plants both native to central America?",
  "How high on the US \"Billboard\" Hot 100 chart did Dan Smith's song reach in 2013?",
  "The movie Chariots of Fire was based on the true story of which Scottish Christian athlete?"
]

==> fig/Core_code/dataset/hotpotqa/simplified_2.json <==
[
  {
    "idx": 3687,
    "question": "What movie did actress Irene Jacob complete before the American action crime thriller film directed by Stuart Bird?",
    "answer": "Beyond the Clouds"
  },
  {
    "idx": 6238,
    "question": "Who created the show with Wendy Schaal doing the voice of Francine?",
    "answer": "Seth MacFarlane"
  },
  {
    "idx": 5388,
    "question": "What objects were carried into battle by these naval ships for qhich the QF 6-pounder Hotchkiss were introduced to defend against?",
    "answer": "torpedoes"
  },
  {
    "idx": 3522,
    "question": "Who is older Danny Green or James Worthy?",
    "answer": "James Worthy"
  },
  {
    "idx": 3824,
    "question": "Author David Chanoff has collaborated with a U.S. Navy admiral who served as the ambassador to the United Kingdom under which President?",
    "answer": "Bill Clinton"
  },
  {
    "idx": 2866,
    "question": "What was the first year a scientific journal published by an organization located in the Bronx was published?",
    "answer": "1909"
  },
  {
    "idx": 1551,
    "question": "Geoff LaTulippe is an American writer whose best-known work was directed by whom?",
    "answer": "Nanette Burstein"
  },
  {
    "idx": 2544,
    "question": "Are Hoodoo Gurus and Pierre Bouvier of the same nationality?",
    "answer": "no"
  },
  {
    "idx": 1557,
    "question": "Hardley Flood is an area of lagoons that support populations of the waterfowl that are a medium sized version of what animal?",
    "answer": "duck"
  },
  {
    "idx": 5762,
    "question": "The Twelfth United States Army Group commander was the first chairman of what?",
    "answer": "Joint Chiefs of Staff"
  },
  {
    "idx": 7275,
    "question": "Which actor and film director is from German Jewish descent, Kurt Gerron or Dell Henderson?",
    "answer": "Kurt Gerron"
  },
  {
    "idx": 3188,
    "question": "Michael Braz completed a libretto for what Georgia college, founded in 1906?",
    "answer": "A Scholar Under Siege"
  },
  {
    "idx": 200,
    "question": "The 2000 British film Snatch was later adapted into a television series for what streaming service?",
    "answer": "Crackle"
  },
  {
    "idx": 2825,
    "question": "Kurt Fuller from Stockton, CA appeared in which American Detective Comedy Drama television series created by Steve Franks?",
    "answer": "Psych is an American detective comedy-drama"
  },
  {
    "idx": 3543,
    "question": "The central figure used in the corporate branding of Singapore Airlines has been an element of it's marketing since what year?",
    "answer": "1972"
  },
  {
    "idx": 1320,
    "question": "Who was older, Andrew Preston or James Taylor?",
    "answer": "James Taylor"
  },
  {
    "idx": 2811,
    "question": "How many households does the network that Di-Gata Defenders plays on in South Africa reach?",
    "answer": "1.5 million households"
  },
  {
    "idx": 1885,
    "question": "What star of Parks and Recreation appeared in November?",
    "answer": "Nick Offerman"
  },
  {
    "idx": 4237,
    "question": "\"Tunak\", is a bhangra/pop love song by an artist born in which year ?",
    "answer": "1967"
  },
  {
    "idx": 7026,
    "question": "Which peak is flanked by Manaslu, Shispare or Ngadi Chuli?",
    "answer": "Ngadi Chuli"
  },
  {
    "idx": 1720,
    "question": "What was the middle name of the actress who was cast alongside Harvey Fierstein, Linda Hart, Dick Latessa, Clarke Thorell, Mary Bond Davis, Laura Bell Bundy, Matthew Morrison, Corey Reynolds, and Marissa Jaret Winokur in Hairspray?",
    "answer": "Marie"
  },
  {
    "idx": 1560,
    "question": "According to the 2011 census what is the population of the city where Royal Wahingdoh F.C. are based ?",
    "answer": "143,007"
  },
  {
    "idx": 4525,
    "question": "The Ranters were a loose collection of radical so-called heretics whose main objection was with what major division of Christendom?",
    "answer": "Roman Catholicism"
  },
  {
    "idx": 2609,
    "question": "Ruth Vollmer begins work designing window displays for which American luxury jewelry and specialty retailer, headquartered in New York City",
    "answer": "Tiffany's"
  },
  {
    "idx": 4506,
    "question": "What city does the company that owns Bumble and bumble have its headquarters in?",
    "answer": "New York City"
  },
  {
    "idx": 3395,
    "question": "What languages did the son of Sacagawea speak?",
    "answer": "French and English"
  },
  {
    "idx": 5123,
    "question": "Ferdinand Zvonimir von Habsburg is the eldest son of the head of which House",
    "answer": "House of Habsburg-Lorraine"
  },
  {
    "idx": 5503,
    "question": "What schools of thought are drawn from in the academic discipline of Hafiz Rashid Khan?",
    "answer": "postmodern schools of thought"
  },
  {
    "idx": 807,
    "question": "Alfie Allen played Theon Greyjoy on which show?",
    "answer": "Game of Thrones"
  },
  {
    "idx": 3511,
    "question": "Was Vanderbilt University or Emory University founded first?",
    "answer": "Emory University."
  },
  {
    "idx": 3805,
    "question": "Hivange is a village in a country that has how many official languages ?",
    "answer": "three official languages"
  },
  {
    "idx": 3265,
    "question": "South Dade High School is located between what two national parks?",
    "answer": "Biscayne National Park to the east and Everglades National Park to the west"
  },
  {
    "idx": 3618,
    "question": "What does the organization associated with Carl Wieland believe about anything other than the young earth view? ",
    "answer": "a compromise on biblical inerrancy"
  },
  {
    "idx": 6432,
    "question": "What award was an actor born in 1955 that acted in the movie Ransom nominated for?",
    "answer": "Academy Award"
  },
  {
    "idx": 4679,
    "question": "Is Northeast Florida Regional Airport farther from St. Augustine than Glacier Park International Airport is to Kalispell?",
    "answer": "no"
  },
  {
    "idx": 909,
    "question": "Are both Delmer Daves and Jean-Pierre Jeunet film directors?",
    "answer": "yes"
  },
  {
    "idx": 851,
    "question": "What is the name of the company that wholly owns the Value Alliance airline whose head office is within Terminal 2 of Narita International Airport?",
    "answer": "All Nippon"
  },
  {
    "idx": 3446,
    "question": "Who beat the Missouri Tigers in what is alternatively known as the Border Showdown?",
    "answer": "The 2008 Kansas Jayhawks"
  },
  {
    "idx": 690,
    "question": "What was the name of the team that represented an Arizona university in the conference that covers a broad expanse of the western United States, including Arizona, California, and New Mexico?",
    "answer": "Arizona State Sun Devils"
  },
  {
    "idx": 4678,
    "question": "How many personnel does the Navy that had Gilliam-class atttack transports have on active duty?",
    "answer": "322,421 personnel on active duty"
  },
  {
    "idx": 4152,
    "question": "In which part of New York was the singer who released the song No Problem raised ?",
    "answer": "Harlem"
  },
  {
    "idx": 4739,
    "question": "Vices and Virtues, coincidentally released just four days after \"Vices & Virtues\" by Las Vegas band Panic! at the Disco, was the second studio album by which Canadian rock band?",
    "answer": "Art of Dying"
  },
  {
    "idx": 457,
    "question": "What does the goddess associated with the goddess frigg  consists of what tales?",
    "answer": "various deities, beings, and heroes"
  },
  {
    "idx": 2521,
    "question": "Who was the director of the 2007 American action film starring the actress, professionally known as Maggie Q.?",
    "answer": "Len Wiseman"
  },
  {
    "idx": 1534,
    "question": "Did the board game San Marco or About Time come out first?",
    "answer": "San Marco"
  },
  {
    "idx": 5291,
    "question": "Are John O'Hara and Rabindranath Tagore the same nationality?",
    "answer": "no"
  },
  {
    "idx": 6102,
    "question": "Are The Man from Snowy River II and Miracle of the White Stallions filmed in different countries?",
    "answer": "yes"
  },
  {
    "idx": 156,
    "question": "Which was fought earlier in our nation's history, the Seven Days Battles or the Battle of Manila?",
    "answer": "The Seven Days Battles"
  },
  {
    "idx": 4050,
    "question": "What nationality is the man who developed the dictator game?",
    "answer": "Israeli-American"
  },
  {
    "idx": 1439,
    "question": "Manchester, New Hampshire is a part of the Northeast megalopolis which included what other major cities?",
    "answer": "Boston, Providence, Hartford, New York City, Philadelphia, Wilmington, Baltimore, and Washington, D.C."
  },
  {
    "idx": 6916,
    "question": "The term snake eyes is used in a particular casino game that uses what game pieces?",
    "answer": "a pair of dice"
  },
  {
    "idx": 7174,
    "question": "What \"Splitting Image\" voice artist provided testimony in Evidently... John Cooper Clarke?",
    "answer": "Stephen John Coogan"
  },
  {
    "idx": 919,
    "question": "What character in \"Father Ted\" was played by an actor who starred in Death in Paradise?",
    "answer": "Father Dougal McGuire"
  },
  {
    "idx": 5679,
    "question": "What country is the Selun located in?",
    "answer": "Switzerland"
  },
  {
    "idx": 6709,
    "question": "What is the name of the third act in a play where a character named Carlo G\u00e9rard is partly based on a revolutionary figure?",
    "answer": "La mamma morta"
  },
  {
    "idx": 4330,
    "question": "What was Muammar Mohammed Abu Minyar Gaddafi's title during the Libyan Civil War?",
    "answer": "\"Brotherly Leader\" of the Great Socialist People's Libyan Arab Jamahiriya"
  },
  {
    "idx": 2927,
    "question": "Where was the device that is similar to Princess max released?",
    "answer": "Bandai"
  },
  {
    "idx": 2053,
    "question": "Billy King was an Australian rules footballer who participated in a game that was contested between the South Melbourne Football Club and Carlton Football Club, and was held at what location in Melbourne in 1945?",
    "answer": "Princes Park"
  },
  {
    "idx": 6849,
    "question": "A British sports, health and leisure business hosted the World Games on what dates?",
    "answer": "July 25 to August 4"
  },
  {
    "idx": 6414,
    "question": "What ingredient is in both Cosmopolitan and Cuba Libre?",
    "answer": "lime"
  },
  {
    "idx": 6800,
    "question": "William Hodges visited a polar region as part of a voyage, the region is how big?",
    "answer": "14 million km"
  },
  {
    "idx": 1129,
    "question": "Polk County Florida's second most populated city is home to which mall?",
    "answer": "Winter Haven Mall"
  },
  {
    "idx": 1009,
    "question": "Micha\u00ebl Llodra of France, called \"the best volleyer on tour\", defeated Juan Mart\u00edn del Potro a professional of what nationality?",
    "answer": "Argentinian"
  },
  {
    "idx": 1781,
    "question": "Which tour did The Beatles release their album Dark Horse?",
    "answer": "American tour"
  },
  {
    "idx": 7260,
    "question": "When was the female character that on June 9, 2015 was promoted to a series regular first introduced on \"Once Upon a Time\"?",
    "answer": "the second half of the third season"
  },
  {
    "idx": 5980,
    "question": "Sachin H. Jain served as Chief Medical Information and Innovation Officer for one of the largest pharmaceutical companies in the world called what?",
    "answer": "Merck & Co."
  },
  {
    "idx": 6696,
    "question": "Cudjoe Kazoola Lewis was brought illegally to the United States on board a ship that was how many feet long?",
    "answer": "86 ft"
  },
  {
    "idx": 3642,
    "question": "Philip Savage served as Direcor of Player Personnel for the Baltimore Ravens under what general manager who was inducted into both the College and Pro Football Halls of Fame?",
    "answer": "Ozzie Newsome Jr."
  },
  {
    "idx": 3594,
    "question": "Who was born first, Ronnie Radke or Dave Brockie?",
    "answer": "Dave Brockie"
  },
  {
    "idx": 4592,
    "question": "How many times have the team that won the 11th DFB-Pokal won the national championship ?",
    "answer": "five times,"
  },
  {
    "idx": 3459,
    "question": "What is the full name of the company co founded by Jay Van Andel?",
    "answer": "American Way"
  },
  {
    "idx": 1224,
    "question": "Where is the movie from that is directed by Raymond Yip and stars the winner of Miss Chinese International Pageant of 1988?",
    "answer": "Hong Kong"
  },
  {
    "idx": 6404,
    "question": "When was the Swiss author and dramatist died who's novel is \"A Dangerous Game\"?",
    "answer": "14 December 1990"
  },
  {
    "idx": 923,
    "question": "Are Pothos and Tibouchina Aubl both flowering genus of plants?",
    "answer": "yes"
  },
  {
    "idx": 6669,
    "question": "High Water is a song by Bob Dylan it was based on the 1927 Lousiana Flood. Another song recorded by Dylan about the event is When the Levee Breaks who is the Husband and Wife team that wrote and recorded this song in 1929 ?",
    "answer": "Joe McCoy and Memphis Minnie"
  },
  {
    "idx": 5016,
    "question": "What year did the Jang Hoon directed film, starring Song Kang-ho in the title role and selected as the South Korean entry for the Best Foreign Language Film at the 90th Academy Awards, debut?",
    "answer": "2017"
  },
  {
    "idx": 5747,
    "question": "Which television network that aired Gameshow Marathon has been owned by the Bell Media division of BCE, Inc since 2000?",
    "answer": "CTV"
  },
  {
    "idx": 1548,
    "question": "Are both Helen Dunmore and M. P. Shiel of West Indian descent?",
    "answer": "no"
  },
  {
    "idx": 2748,
    "question": "Q:The 7.92\u00d757mm Mauser rifle cartridge was used by which country's military in the 20th century?",
    "answer": "German service cartridge"
  },
  {
    "idx": 2733,
    "question": " Season of Migration to the North  is a counter narrative to a novella by what Polish-British novelist?",
    "answer": "Joseph Conrad"
  },
  {
    "idx": 3124,
    "question": " The Type 90 tank built by Mitsubishi Heavy Industries is to be superseded by what generation of main battle tank of the Japanese Ground Self Defense Force?",
    "answer": "4th"
  },
  {
    "idx": 5630,
    "question": "Which university's teams with a mascot called Stomper began competing in the Northern Sun Intercollegiate Conference in 2008?",
    "answer": "Minnesota State Mavericks"
  },
  {
    "idx": 416,
    "question": "The Bart the Fink episode of The Simpsons aired in February of 1996, and involves the host of which kiddie show?",
    "answer": "The Itchy & Scratchy Show"
  },
  {
    "idx": 3477,
    "question": "Where was the 2015 MSA Formula Championship, a multi-event, Formula 4 open-wheel single seater motor racing championship held?",
    "answer": "England and Scotland"
  },
  {
    "idx": 4097,
    "question": "Cyrina Fiallo has guest starred on which Michael Jacobs-created sitcom?",
    "answer": "Girl Meets World"
  },
  {
    "idx": 2823,
    "question": "Which was published founded most recently, InStyle or Godey's Lady's Book?",
    "answer": "InStyle"
  },
  {
    "idx": 2294,
    "question": "What conference is the team that is head coached by the uncle of Scott Turner?",
    "answer": "Conference USA"
  },
  {
    "idx": 4586,
    "question": "Akademik Lomonosov was named after a Russian polymath, scientist, and writer, who discovered the atmosphere of what planet?",
    "answer": "Venus"
  },
  {
    "idx": 3253,
    "question": "What was the setting for Raphael Coleman's best known film?",
    "answer": "Victorian England"
  },
  {
    "idx": 2033,
    "question": "How many rooms are in the building built in 1883 at Garden City in Nassau County, New York?",
    "answer": "500-room"
  },
  {
    "idx": 6090,
    "question": "Are John Tardy and Stza from the same country?",
    "answer": "yes"
  },
  {
    "idx": 6586,
    "question": "What is the name of the largest shipping facility in the Northeastern United States, where the Boston Red Socks play?",
    "answer": "Port of Boston"
  },
  {
    "idx": 6519,
    "question": "What author wrote a three book series of memoirs that are studied in school systems around the world?",
    "answer": "Homer Hickam, Jr."
  },
  {
    "idx": 5711,
    "question": "Robin R. Bottin is known for his collaboration with an American director and producer who won an Academy Award, Golden Globe and BAFTA award for what movie?",
    "answer": "The Social Network"
  },
  {
    "idx": 1757,
    "question": "Who directed the film to which \" A Perfect Murder\" was a modern remake? ",
    "answer": "Alfred Hitchcock"
  },
  {
    "idx": 7278,
    "question": "Who is older, Jed Hoyer or John William Henry II?",
    "answer": "John William Henry II"
  },
  {
    "idx": 7100,
    "question": "Edwyn Collins and Ian Gillan both have which profession in common?",
    "answer": "singer"
  },
  {
    "idx": 1107,
    "question": "Where was the university at which  Barrie Ciliberti was a professor located? ",
    "answer": "Prince George's County, Maryland"
  },
  {
    "idx": 2287,
    "question": "Which professional tennis player was born first, Lucie Hradeck\u00e1 or Raffaella Reggi?",
    "answer": "Raffaella Reggi"
  },
  {
    "idx": 3725,
    "question": "Which tennis player is South African, Mariaan de Swardt or Kateryna Bondarenko?",
    "answer": "Mariaan de Swardt"
  },
  {
    "idx": 5071,
    "question": "What child starred in a Chicago production of Alice Walker's 1982 novel?",
    "answer": "Diamond White"
  },
  {
    "idx": 3498,
    "question": "To what group of plants do both Dieffenbachia and Carlina belong?",
    "answer": "flowering plants"
  },
  {
    "idx": 2319,
    "question": "Which opera has more acts, Louise or Le roi malgr\u00e9 lui?",
    "answer": "Louise"
  },
  {
    "idx": 716,
    "question": "Who was the leading actor of the Christmas movie that Rebecca Forstadt did background voices for?",
    "answer": "Tim Allen"
  },
  {
    "idx": 5965,
    "question": "How many miles west of Phoenix, Arizona is the base where the 63d Fighter Squadron is assigned?",
    "answer": "15"
  },
  {
    "idx": 1114,
    "question": "Signed with Maybach Music Group in 2011, which artist was featured as a guest in Fire of Zamani?",
    "answer": "Wale"
  },
  {
    "idx": 6524,
    "question": " Curious is a women's fragrance by a singer born in what city and state?",
    "answer": "McComb, Mississippi"
  },
  {
    "idx": 1614,
    "question": "The composer of the music for the ballet \"The Seasons\"  was the director of what organization from 1905 to 1928?",
    "answer": "Saint Petersburg Conservatory"
  },
  {
    "idx": 6527,
    "question": "Were both Eugene Dynkin and Vladimir Voevodsky mathematicians from Russia?",
    "answer": "yes"
  },
  {
    "idx": 4116,
    "question": "In what year did Mets fans start taking New York City Bus: Q48 to watch home games?",
    "answer": "2009"
  },
  {
    "idx": 3129,
    "question": "Who directed the film about the living funeral for Morrie Schwartz ?",
    "answer": "Mick Jackson,"
  },
  {
    "idx": 7081,
    "question": "Louis XVI style sought to evoke the artistic styles that were just then being rediscovered in  Pompeii and this ancient Roman town that was destroyed in what year",
    "answer": "79 AD"
  },
  {
    "idx": 3750,
    "question": "Who produced the film that was Jennifer Kent's directorial debut?",
    "answer": "Kristina Ceyton and Kristian Moliere"
  },
  {
    "idx": 2925,
    "question": "Who was part of more music bands, Alison Mosshart or Ann Wilson?",
    "answer": "Alison Nicole Mosshart"
  },
  {
    "idx": 5274,
    "question": "Which Outer Banks landmark and premiere BBQ restaurant has been featured in the magazine Southern Living?",
    "answer": "Pigman's Bar-B-Que"
  },
  {
    "idx": 5074,
    "question": "Where is stadium that was named after Rodney Cline Carew?",
    "answer": "Panama City"
  },
  {
    "idx": 84,
    "question": "What was the name of a woman from the book titled \"Their Lives: The Women Targeted by the Clinton Machine \" and was also a former white house intern?",
    "answer": "Monica Lewinsky"
  },
  {
    "idx": 476,
    "question": "What Division was the college footbal team that fired their head coach on November 24, 2006?",
    "answer": "NCAA Division I FBS football"
  },
  {
    "idx": 4179,
    "question": "An actor who appeared in all eight \"American Pie Films\" stared alongside which actor in Armed and Dangerous? ",
    "answer": "John Candy"
  },
  {
    "idx": 6014,
    "question": "What star of a Matthew Senreich and Zeb Wells comedy was born in July of 1983?",
    "answer": "Heidi Lynn Gardner"
  },
  {
    "idx": 4025,
    "question": "The first person to reach both poles named a glacier after which person? ",
    "answer": "the daughter of Fridtjof Nansen."
  },
  {
    "idx": 7111,
    "question": "Who won the 2007 Copa America Final, with help from Julio Baptista?",
    "answer": "Brazil"
  },
  {
    "idx": 6596,
    "question": "What is the name of the band that had a song featured in the second installment of a 2005 horror film starring Donnie Wahlberg?",
    "answer": "Mudvayne"
  },
  {
    "idx": 166,
    "question": "Which came out first, Dinosaur or McFarland, USA",
    "answer": "Dinosaur"
  },
  {
    "idx": 214,
    "question": "Who was born first, Arthur Conan Doyle or Penelope Lively?",
    "answer": "Arthur Ignatius Conan Doyle"
  },
  {
    "idx": 3216,
    "question": "Who starred in The Bronze and also showed up on the CBS sitcom \"The Big Bang Theory\"?",
    "answer": "Melissa Rauch"
  },
  {
    "idx": 2835,
    "question": "What type of diary did one of the founders of the John Bishop Memorial Hospital in Srinagar write?",
    "answer": "a travel diary"
  },
  {
    "idx": 5155,
    "question": "Who directed a 2006 film where Ron Perkins character plays the manager of a hotel?",
    "answer": "Christopher Nolan"
  },
  {
    "idx": 4248,
    "question": "Who won the 1981 CART PPG Indy Car World Series in Avondale Arizona?",
    "answer": "Rick Ravon Mears"
  },
  {
    "idx": 2826,
    "question": "Who is older Craig Nicholls or Norman Blake ?",
    "answer": "Norman Blake"
  },
  {
    "idx": 5671,
    "question": "The nightclub Playboy Club was located at this hotel and casino located near the Las Vegas Strip that has how many rooms?",
    "answer": "703"
  },
  {
    "idx": 1902,
    "question": "How many Golden Globe Awards did the artist who published the photo book \"In Mexico\" win?",
    "answer": "five"
  },
  {
    "idx": 797,
    "question": "Blue Dwarf is what type of online text-based role-playing game?",
    "answer": "play-by-post role-playing game"
  },
  {
    "idx": 1429,
    "question": "Which band was formed first, Circus Diablo or Magic Dirt?",
    "answer": "Magic Dirt"
  },
  {
    "idx": 4741,
    "question": "Fort Snelling spurred growth of Saint Paul was located in this county?",
    "answer": "Hennepin County"
  },
  {
    "idx": 6030,
    "question": "Which Formula One World Champion had a teammate named Richie Ginther?",
    "answer": "Graham Hill"
  },
  {
    "idx": 5615,
    "question": "What rapper on the song \"Wij zijn Ajax\" plays for the Turkish club Be\u015fikta\u015f?",
    "answer": "Ryan Babel"
  },
  {
    "idx": 5545,
    "question": "Romans stars which Tamil and Telugu actress?",
    "answer": "Nivetha Thomas"
  },
  {
    "idx": 3653,
    "question": "Which part of Handel's Messiah covers the birth of a child who, according to the gospels of Luke and Matthew, was born in Bethlehem?",
    "answer": "Part I"
  },
  {
    "idx": 2559,
    "question": "San Francisco National Cemetery is located at a park that is part of what National Recreation Area?",
    "answer": "Golden Gate National Recreation Area"
  },
  {
    "idx": 2951,
    "question": "Who is known for composing  American Beauty: Original Motion Picture Score and many other film scores?",
    "answer": "Thomas Montgomery Newman"
  },
  {
    "idx": 5931,
    "question": "What is the manufacturer of the car used by the Ford CD2 platform's design inspiration?",
    "answer": "Mazda"
  },
  {
    "idx": 2451,
    "question": "Who has released more solo albums, Ozzy Osbourne or Curt Smith?",
    "answer": "John Michael \"Ozzy\" Osbourne"
  },
  {
    "idx": 4980,
    "question": "Igor Naming Agency named a resort located where?",
    "answer": "Las Vegas Strip"
  },
  {
    "idx": 4220,
    "question": "Blues to the Bush is an album by The Who that can still be found on what e-commerce platform that was founded in 1995?",
    "answer": "eBay Inc."
  },
  {
    "idx": 4176,
    "question": "In which year did Baek Bong-ki appear in the South Korean drama film set in a high school?",
    "answer": "2004"
  },
  {
    "idx": 5426,
    "question": "What 2-year worldwide tour had a round stage and a band that performed a song never before performed live?",
    "answer": "U2 360\u00b0 Tour"
  },
  {
    "idx": 1917,
    "question": "Which pickup truck that's name was retired in North America in 1976 is part of Toyota's IMV program with the Fortuner SUV?",
    "answer": "Toyota Hilux"
  },
  {
    "idx": 3414,
    "question": "What country of origin does Eric Lucassen and Party for Freedom have in common?",
    "answer": "Dutch"
  },
  {
    "idx": 280,
    "question": "Flyboys stars which actor who was nominated for an Academy Award for \"127 Hours\"?",
    "answer": "James Franco"
  },
  {
    "idx": 4859,
    "question": "What where Mark Chamberlain and Alex Oxlade-Chamberlain being?",
    "answer": "an English professional footballer"
  },
  {
    "idx": 1748,
    "question": "Who was born earlier, Johnny Lujack or Jim Kelly?",
    "answer": "Jim Kelly"
  },
  {
    "idx": 7067,
    "question": "What musical duo used samples from the first presenter of \"Tomorrow's World\" in their album Lost and Safe?",
    "answer": "American musical duo The Books"
  },
  {
    "idx": 6467,
    "question": "Are Siping, Jilin and Linhai both in the same province in China?",
    "answer": "no"
  },
  {
    "idx": 6128,
    "question": "Stitch's Great Escape! replaced the theater-in-the-round attraction in which section of the Magic Kingdom theme park?",
    "answer": "Tomorrowland"
  },
  {
    "idx": 6875,
    "question": "what season of shark tank did Roominate get invsetments",
    "answer": "during the sixth season of \"Shark Tank\"."
  },
  {
    "idx": 3473,
    "question": "What crossroads is the town located 10 km north of the Charcoal Tank Nature Reserve located?",
    "answer": "Newell Highway"
  },
  {
    "idx": 7390,
    "question": "Who is the mother of the Texas business man that co-founded Ignite! Learning, Inc?",
    "answer": "Barbara Bush"
  },
  {
    "idx": 1886,
    "question": "Between Death in the Afternoon and Hennchata, whose inventor has more literary fame?",
    "answer": "Death in the Afternoon"
  },
  {
    "idx": 7096,
    "question": "In what city did Charlie Spiller play college football?",
    "answer": "Lorman"
  },
  {
    "idx": 468,
    "question": "Kam Heskin plays Paige Morgan in a 2004 film directed by who?",
    "answer": "Martha Coolidge"
  },
  {
    "idx": 129,
    "question": "At what venue was the January 2, 2012 game featured the University of Louisville team?",
    "answer": "Mercedes-Benz Superdome"
  },
  {
    "idx": 4080,
    "question": "John Hatzistergos was a Member of a council that has how many members ?",
    "answer": "42 members"
  },
  {
    "idx": 3738,
    "question": "Arundel Castle was damaged during a war between which two groups?",
    "answer": "Parliamentarians (\"Roundheads\") and Royalists (\"Cavaliers\")"
  },
  {
    "idx": 612,
    "question": "Are Distortion Mirrors and OK Go both considered rock bands?",
    "answer": "yes"
  },
  {
    "idx": 3162,
    "question": "What state is home to the Lake Wobegon Trails and the recording location for the live radio show \"A Prairie Home Companion\"?",
    "answer": "Minnesota"
  },
  {
    "idx": 4758,
    "question": "What team competed in six competitions in their 116th season, and four in their 117th?",
    "answer": "Football Club Barcelona"
  },
  {
    "idx": 6951,
    "question": "Drachen Fire was a roller coaster located behind which suspended coaster at Busch Gardens Williamsburg?",
    "answer": "Big Bad Wolf"
  },
  {
    "idx": 7136,
    "question": "The Bellagio resort owned by MGM Resorts international is located in which US city?",
    "answer": "Las Vegas"
  },
  {
    "idx": 2563,
    "question": "when was american stunt performer which Stunt Cycle attempted to cash in with born ",
    "answer": "October 17, 1938"
  },
  {
    "idx": 3531,
    "question": "Wagner Moura received what nomination for playing the lead role of \"The King of Cocaine\"? ",
    "answer": "Golden Globe"
  },
  {
    "idx": 2679,
    "question": "The M1919 and the M1 was used by what military?",
    "answer": "U.S."
  },
  {
    "idx": 1245,
    "question": "What flow of goods and services were managed and distributed by General Blood?",
    "answer": "blood, platelets, and plasma"
  },
  {
    "idx": 565,
    "question": "What are both James Hetfield and Bob Marley?",
    "answer": "musician, singer, and songwriter"
  },
  {
    "idx": 7085,
    "question": "What type of group does Roses Are Red and Sleeping with Sirens have in common?",
    "answer": "rock band"
  },
  {
    "idx": 3095,
    "question": "Are Ana Kasparian and Katherine Sarafian both Armenian-",
    "answer": "yes"
  },
  {
    "idx": 6434,
    "question": "In what year was the soft drink that the Coca-Cola Company designed Red Flash to compete against created?",
    "answer": "1937"
  },
  {
    "idx": 4360,
    "question": "Who was the lead french actor who starred in the 1986 film that inspired a Stella Artois ad campaign?",
    "answer": "G\u00e9rard Depardieu"
  },
  {
    "idx": 1146,
    "question": "The Bay Plaza Shopping Center contains a store that headquartered where? ",
    "answer": "Hoffman Estates, Illinois"
  },
  {
    "idx": 4752,
    "question": "Who was the biological father of the emperor who built the Nemi Ships?",
    "answer": "Germanicus"
  },
  {
    "idx": 6952,
    "question": "Kevin Wayne Durant was named what ?(An Award initiated following 1952-53 NBA Season?",
    "answer": "The National Basketball Association's Rookie of the Year"
  },
  {
    "idx": 687,
    "question": "What season of the Indian reality TV series \"Big Boss\" did the model Lopamundra Raut compete in?",
    "answer": "the tenth season"
  },
  {
    "idx": 4185,
    "question": "Are Hanafuda and Okey both card games?",
    "answer": "no"
  },
  {
    "idx": 670,
    "question": "What year was a joint venture between RLJ Companies and this film studio founded in 2005, founded?",
    "answer": "2006"
  },
  {
    "idx": 4261,
    "question": "Paddington is a television program based on the books that first appeared on what date?",
    "answer": "13 October 1958"
  },
  {
    "idx": 2662,
    "question": "What profeesion do Giacomo Benvenuti and Claudio Monteverdi share?",
    "answer": "Italian composer"
  },
  {
    "idx": 5571,
    "question": "Are Bangkok Girl and Home both horror movies?",
    "answer": "no"
  },
  {
    "idx": 1176,
    "question": "What is the name of the independent candidate in Maine's 2010 gubernatorial race who finished ahead of Libby Mitchell?",
    "answer": "Eliot Cutler"
  },
  {
    "idx": 2547,
    "question": "What editor of the The Dungeons & Dragons Basic Set is best known for his work at TSR, Inc.?",
    "answer": "Dave Cook"
  },
  {
    "idx": 3485,
    "question": "Was Talking Heads and Man or Astro-man? formed further north?",
    "answer": "Talking Heads"
  },
  {
    "idx": 1858,
    "question": "Which fictional MI6 agent is a fictional character created by the British journalist and novelist Ian Fleming in 1952?",
    "answer": "Commander James Bond RN"
  },
  {
    "idx": 4784,
    "question": "What defines Downers Grove as a thriller?",
    "answer": "by the moods they elicit"
  },
  {
    "idx": 1533,
    "question": "Which president of Botswana did Naomi Jacobson immortalize as a statue?",
    "answer": "Seretse Khama"
  },
  {
    "idx": 4450,
    "question": "Which of the cities of Dujiangyan City and Ezhou has the larger population according to their latest census ?",
    "answer": "Ezhou"
  },
  {
    "idx": 2132,
    "question": "What genre of music did Benjamin Burnley and Yannis Philippakis have in common?",
    "answer": "rock"
  },
  {
    "idx": 6996,
    "question": "What is the middle name of the Silicon Valley entrepreneur disussed in the non-fiction book The Unwinding?",
    "answer": "Andreas"
  },
  {
    "idx": 339,
    "question": "What is the capacity of the Stadium, other than Kauffman Stadium, designed by Charles Deaton ? ",
    "answer": "76,416"
  },
  {
    "idx": 3169,
    "question": "Which magazine was published first, Woman's Day or The Lady?",
    "answer": "The Lady"
  },
  {
    "idx": 1727,
    "question": "What movement is this music seen as that released Facta Loquuntur as their first full length album?",
    "answer": "neo-v\u00f6lkisch"
  },
  {
    "idx": 1490,
    "question": "Li Yitong made her television debut on which network?",
    "answer": "Dragon TV"
  },
  {
    "idx": 3317,
    "question": "What giant silverware company was started as a religious Utopian group and was for many years run by Pierrepont Noyes?",
    "answer": "Oneida Limited"
  },
  {
    "idx": 5821,
    "question": "WonderWorks made an adaptation of what novel created by Frances Hogson Burnett?",
    "answer": "A Little Princess"
  },
  {
    "idx": 1496,
    "question": "The Whitehead Light is located in what town with a population of 2,591 during the 2010 census?",
    "answer": "St.George"
  },
  {
    "idx": 2702,
    "question": "Who was the chief executive officer of the second largest US car rental company by sales?",
    "answer": "Robert L. Stone"
  },
  {
    "idx": 3388,
    "question": "In which U.S. state are MedStar Georgetown University Hospital and Providence Hospital?",
    "answer": "District of Columbia"
  },
  {
    "idx": 2674,
    "question": "George Borba was part of the team that competed at what 1970 championship?",
    "answer": "FIFA World Cup"
  },
  {
    "idx": 3352,
    "question": "Which genus of flowering plant is found in an environment further south, Crocosmia or Cimicifuga?",
    "answer": "Crocosmia"
  },
  {
    "idx": 5483,
    "question": "The Julian P. Kanter Political Commercial Archive has been designated an official project by an initiative to preserve and protect what?",
    "answer": "historic buildings, arts, and published works"
  },
  {
    "idx": 5853,
    "question": "Who is the American actress that stars in the movie \"Innocesnce\" and is best known for her role as Alexandra Cabot in a long-running NBC series?",
    "answer": "Stephanie Caroline March"
  },
  {
    "idx": 7050,
    "question": "Ashley Benson portrayed the role of Brit in the 2012 crime film directed by whom?",
    "answer": "Harmony Korine"
  },
  {
    "idx": 4385,
    "question": "The Church of St Peter in Pertenhall, Bedfordshire, England was added to this register on 13 July 1964.",
    "answer": "Statutory List of Buildings of Special Architectural or Historic Interest"
  },
  {
    "idx": 2143,
    "question": "Which women's magazine was published first, Mirabella or Home Monthly?",
    "answer": "Home Monthly"
  },
  {
    "idx": 1707,
    "question": "Rob is an American sitcom that starred what American actress who was best known for portraying Yolanda Saldivar in the film Selena?",
    "answer": "Guadalupe \"Lupe\" Ontiveros"
  },
  {
    "idx": 5373,
    "question": "The American Astronomical Society presents an award named after what New Zealand astronomer?",
    "answer": "Beatrice Tinsley"
  },
  {
    "idx": 136,
    "question": "The 1974 Texas Tech Raiders football team represented what public research university in Lubbock, Texas?",
    "answer": "Texas Tech University"
  },
  {
    "idx": 6779,
    "question": "Michelle Lewis has written songs for which \"Lizzie McGuire\" actress? ",
    "answer": "Hilary Duff"
  },
  {
    "idx": 3913,
    "question": "What is the proper name for the steroid used by the retired British track sprinter who is one of the fastest European sprinters in the history of athletics?",
    "answer": "Tetrahydrogestrinone"
  },
  {
    "idx": 5699,
    "question": "When did the place in Canada where Fran\u00e7ois Beaucourt (1740-1794) was mainly active acquired its present name?",
    "answer": "1763"
  },
  {
    "idx": 4523,
    "question": "Which movie is a documentary about \"Beowulf & Grendel\", between My Kid Could Paint That and Wrath of Gods?",
    "answer": "Wrath of Gods"
  },
  {
    "idx": 738,
    "question": "Mawson  is an electoral district that includes the wine regional around which town 35 km south of Adelaide?",
    "answer": "McLaren Vale"
  },
  {
    "idx": 4029,
    "question": "What format does a 1170 kHz AM station that Jim Angel presented the news for have?",
    "answer": "an oldies format"
  },
  {
    "idx": 6665,
    "question": "In what category did the composer of \"Elliot, a Soldier's Fugue\" win a Tony Award in 2008?",
    "answer": "for Best Musical"
  },
  {
    "idx": 119,
    "question": "Are Daryl Hall and Gerry Marsden both musicians?",
    "answer": "yes"
  },
  {
    "idx": 6453,
    "question": "Although he mostly provided backing vocals as part of this group, Mark Owen's first single \"Four Minute Warning\" released on 4 August 2003, was once part of this English pop music group.",
    "answer": "Take That"
  },
  {
    "idx": 6505,
    "question": "Macaulay Carson Culkin was regarded as the most successful child actor since which actress, who was Hollywood's number one box-office draw as a child actress from 1935 to 1938?",
    "answer": "Shirley Temple Black"
  },
  {
    "idx": 3491,
    "question": "What organization does Sandra Pizzarello and Doctorate have in common?",
    "answer": "University"
  },
  {
    "idx": 217,
    "question": "From March 631 to April 631, Farrukhzad Khosrau V was the king of an empire that succeeded which empire?",
    "answer": "the Parthian Empire"
  },
  {
    "idx": 2812,
    "question": "What product by FLEXcon represents data by geometric patterns?",
    "answer": "Barcodes"
  },
  {
    "idx": 4745,
    "question": "The southernmost administrative region of Denmark is well-known for creating what products?",
    "answer": "beer and soft drinks"
  },
  {
    "idx": 5686,
    "question": "What are The Ready Set and Cell?",
    "answer": "band"
  },
  {
    "idx": 92,
    "question": "Where does the hotel and casino located in which Bill Cosby's third album was recorded?",
    "answer": "Las Vegas Strip in Paradise"
  },
  {
    "idx": 7256,
    "question": "Calvin Murphy's record of being the shortest NBA player to play in an All-Star Game was tied by a player who was sent to what team in 2017?",
    "answer": "Cavaliers"
  },
  {
    "idx": 6237,
    "question": "Who founded the collective which released the album Messe I.X-VI.X?",
    "answer": "Kristoffer Rygg"
  },
  {
    "idx": 5358,
    "question": "The film Navakoti Narayana was based on the life of Purandara Dasa who was born in what year?",
    "answer": "1484"
  },
  {
    "idx": 553,
    "question": "What was the highest ranking in the United States for a single written by an English multi-instrumentalist?",
    "answer": "25"
  },
  {
    "idx": 3873,
    "question": "What other notable role did the star actor from Jeremy perform? ",
    "answer": "the voice of The Beast"
  },
  {
    "idx": 7082,
    "question": "In what country did Gildo Siopaes win a bronze medal for bobsledding in the 1964 Winter Olympics?",
    "answer": "Austria"
  },
  {
    "idx": 5199,
    "question": "Nominated in ten categories at the 38th Annual C\u00e9sar Awards ceremony was a film whose narrative focuses on what two people?",
    "answer": "Anne and Georges"
  },
  {
    "idx": 2008,
    "question": "God Is Not Great is by a journalist which due to his actions made him what?",
    "answer": "both a lauded intellectual and a controversial public figure"
  },
  {
    "idx": 6151,
    "question": "Frank Blake's longtime prot\u00e9g\u00e9 was also the chairman and CEO of what company in addition to The Home Depot?",
    "answer": "Chrysler"
  },
  {
    "idx": 4177,
    "question": "Where was the Danish colony, in which the Scandinavian Collectors Club claims as part of their region and includes the islands of Saint Thomas, located?",
    "answer": "Caribbean"
  },
  {
    "idx": 5704,
    "question": "Meet Market is a 2004 film starring which son of a former prime minister?",
    "answer": "Julian McMahon"
  },
  {
    "idx": 2766,
    "question": "Which Walt Disney film was released earlier, The Rescuers or The Muppets?",
    "answer": "The Muppets"
  },
  {
    "idx": 4274,
    "question": "What car did the German rally driver, who won victories for Fiat, Opel, Lancia, and Audi drive?",
    "answer": "The Lancia Rally"
  },
  {
    "idx": 1391,
    "question": "Which founder of Alcatraz East was born on March 31, 1956?",
    "answer": "John Morgan"
  },
  {
    "idx": 1949,
    "question": "What census-designated place located in Nassau County, New York has as portions of it's territory, districts of Brian Curran, New York State assemblyman?",
    "answer": "Baldwin"
  },
  {
    "idx": 4551,
    "question": "How many people live in the County serviced by The Collier Area Transit system?",
    "answer": "321,520"
  },
  {
    "idx": 753,
    "question": "What church was the college Marjorie Hass is the 20th president of formerly affiliated with?",
    "answer": "Presbyterian Church"
  },
  {
    "idx": 2646,
    "question": "Which genus expands to the Pacific Ocean islands, Osteomeles or Medinilla?",
    "answer": "Medinilla"
  },
  {
    "idx": 4897,
    "question": "The Feminine Touch is a drama film starring which English actress?",
    "answer": "Delphi Lawrence"
  },
  {
    "idx": 2342,
    "question": "In which city was this band formed, whose rhythm guitarist featured in \"Cupid's Chokehold?\"",
    "answer": "Chicago"
  },
  {
    "idx": 1270,
    "question": "Which star of The Human Stain was born in 1937?",
    "answer": "Anthony Hopkins"
  },
  {
    "idx": 2672,
    "question": "The Sh\u014dgitai were an elite corps of which shogunate?",
    "answer": "Tokugawa shogunate"
  },
  {
    "idx": 6,
    "question": "Who was known by his stage name Aladin and helped organizations improve their performance as a consultant?",
    "answer": "Eenasul Fateh"
  },
  {
    "idx": 1222,
    "question": "What is the airport code for the Vilnius Airport that ceased operations in 2015?",
    "answer": "IATA: VNO, ICAO: EYVI"
  },
  {
    "idx": 5472,
    "question": "What Argentinian retired defensive midfielder, and current manager of C.D. Guadalajara, was traded to Parma alongside S\u00e9rgio Con\u00e7eic\u00e3o at the end of the 1999\u20132000 season? ",
    "answer": "Mat\u00edas Jes\u00fas Almeyda"
  },
  {
    "idx": 2973,
    "question": "In what 2 countries did both X-Large and A Bathing Ape have stores?",
    "answer": "Japan and Hong Kong"
  },
  {
    "idx": 4213,
    "question": "Is It Just Me? was a single by the English rock band from what Suffolk city?",
    "answer": "Lowestoft"
  },
  {
    "idx": 4997,
    "question": "Which American professional poker player also starred in the 2015 movie \"Extraction\"?",
    "answer": "Dan Bilzerian"
  },
  {
    "idx": 5838,
    "question": "Who was born first, Lawrence Ferlinghetti or Luigi Pirandello?",
    "answer": "Luigi Pirandello"
  },
  {
    "idx": 6158,
    "question": "Did Vertical Horizon or LCD Soundsystem start their bands first?",
    "answer": "Vertical Horizon"
  },
  {
    "idx": 6986,
    "question": "While at the University of Michigan, Louis Smith played with what American jazz trumpeter, bandleader, and composer?",
    "answer": "Miles Dewey Davis III"
  },
  {
    "idx": 1801,
    "question": "What military formation were participated in by both Oscar W. Koch and General George Smith Patton Jr. ?",
    "answer": "Third Army"
  },
  {
    "idx": 5504,
    "question": "What Kenya-based company owns the Tusker beer brand?",
    "answer": "East African Breweries Limited"
  },
  {
    "idx": 3133,
    "question": "Wilm Hosenfeld assisted the pianist and composer of what nationality survive during 1944?",
    "answer": "Polish"
  },
  {
    "idx": 4073,
    "question": "Before composing music for the game which contains Chocobos and Moogles, what cover band was he involved in?",
    "answer": "Bothtec"
  },
  {
    "idx": 4929,
    "question": "What was the nickname of the author of the comic strip on which a a 2015 American 3D computer-animated comedy film produced by Blue Sky Studios and distributed by 20th Century Fox was based?",
    "answer": "Sparky"
  },
  {
    "idx": 6055,
    "question": "Which composer was wrote his music most recently, Michael Tippett or Luigi Cherubini?",
    "answer": "Michael Kemp Tippett"
  },
  {
    "idx": 1237,
    "question": "Which film was released more recently, Make Mine Music or Old Dogs?",
    "answer": "Old Dogs"
  },
  {
    "idx": 4104,
    "question": "Which castles, besides Bamburgh Castle, are located on the northeast coast of England?",
    "answer": "Lindisfarne Castle"
  },
  {
    "idx": 6216,
    "question": "What river can a  large African bovine be seen bathing in in the Mwabvi Wildlife Reserve?",
    "answer": "Buffalo"
  },
  {
    "idx": 7149,
    "question": "Where were the brothers from that manufactured the balloon in which Fran\u00e7ois Laurent d'Arlandes andJean-Fran\u00e7ois Pil\u00e2tre de Rozier made the first manned free balloon flight? ",
    "answer": "Annonay, in Ard\u00e8che"
  },
  {
    "idx": 541,
    "question": "What job did J\u00f6rgen Smit work, where he was working in the world center for the anthroposophical movement?",
    "answer": "member of the Executive Council of the General Anthroposophical Society"
  },
  {
    "idx": 3023,
    "question": "New Hampshire Route 124 runs between two regions, one of which is found in Cheshire County, New Hampshire, United States with the population of about 2000 and is named what?",
    "answer": "Marlborough"
  },
  {
    "idx": 562,
    "question": "Gualdo Tadino Cathedral, a Roman Catholic cathedral, was dedicated to Saint Bendict of Nursia who is a patron saint of what continent?",
    "answer": "Europe"
  },
  {
    "idx": 251,
    "question": "What is Opry Mills in Nashville, Tennessee?",
    "answer": "super-regional shopping mall"
  },
  {
    "idx": 6490,
    "question": "What is the magazine that listed \"Jump Around\" by House of Pain at 325 out of \"500 greatest songs since you were born\", known for?",
    "answer": "steamy pictorials of celebrities"
  },
  {
    "idx": 1112,
    "question": "Are Ranger Rick and Tennis both sports magazines?",
    "answer": "no"
  },
  {
    "idx": 6798,
    "question": "What genre did the writer whose novel was based on \"I'll Take Manhattan\" writes?",
    "answer": "romance genre"
  },
  {
    "idx": 4334,
    "question": "Who has a wider scope of profession, Christopher Guest or  Roman Karmen?",
    "answer": "Christopher Haden-Guest"
  },
  {
    "idx": 2965,
    "question": "Which has more species, Sonerila or Scaevola?",
    "answer": "Sonerila"
  },
  {
    "idx": 1828,
    "question": "Who was hung for assisting the attempted surrender of a defector from the American Continental Army to the British Army?",
    "answer": "John Andr\u00e9"
  },
  {
    "idx": 4414,
    "question": " Park Seo-joon is best known for his role in a series that premiered on what month and day?",
    "answer": "May 22"
  },
  {
    "idx": 648,
    "question": "What role did Thomas Doherty play in sitcom based on the Israeli series \"North Star\"?",
    "answer": "Sean"
  },
  {
    "idx": 88,
    "question": "How many copies of Roald Dahl's variation on a popular anecdote sold?",
    "answer": "250 million"
  },
  {
    "idx": 3760,
    "question": "The Churchills is a TV exploration of Winston Churchill and his ancestor the Duke of Marlborough, presented by which English historian and broadcaster?",
    "answer": "David Starkey"
  },
  {
    "idx": 3355,
    "question": "Who voices the character that stars in Baseball Bugs?",
    "answer": "Mel Blanc"
  },
  {
    "idx": 2562,
    "question": "Wincenty Gostkowski was a lawyer for the watch manufacturer Patek Philippe & Co. in which city in Switzerland?",
    "answer": "Geneva, Switzerland"
  },
  {
    "idx": 4543,
    "question": "What was the 2016 population of the city on the Bay Fundy which had an office of the Bank of British North America?",
    "answer": "67,575"
  },
  {
    "idx": 1143,
    "question": "which Mexican and American film actress is Ethel Houbiers  French voice of ",
    "answer": "Salma Hayek Pinault"
  },
  {
    "idx": 4994,
    "question": "Which genus has more species, Quesnelia or Honeysuckle?",
    "answer": "Honeysuckle"
  },
  {
    "idx": 5913,
    "question": "Which continent have a distribution of both the Ternstroemia and Cussonia genus of plants? ",
    "answer": "Africa"
  },
  {
    "idx": 5234,
    "question": "Where did the hijacked plane rammed by Heather Penney crash? ",
    "answer": "Pennsylvania"
  },
  {
    "idx": 407,
    "question": "which writer has the highest number of skill  Langston Hughes or  Ian McEwan",
    "answer": "Langston Hughes"
  },
  {
    "idx": 6399,
    "question": "Which record producer from Stockbridge, Georgia is the lead singer of Collective Soul?",
    "answer": "Edgar Eugene Roland, Jr."
  },
  {
    "idx": 2434,
    "question": "who starred in the English-language Danish experimental horror film  which  Lars von Triers received award for ",
    "answer": "Willem Dafoe"
  },
  {
    "idx": 5376,
    "question": "From which alphabet was this alphabet derived that the name of the club Ilysiakos B.C. has the starting letter of?",
    "answer": "Phoenician alphabet"
  },
  {
    "idx": 3808,
    "question": "Who did the player nicknamed \"The Human Highlight Film\" play for after he left the Atlanta Hawks?",
    "answer": "Boston Celtics"
  },
  {
    "idx": 3465,
    "question": "Socialist conferences were held with what countries that opposed the Central Powers in the First World War?",
    "answer": "The Allies of World War I"
  },
  {
    "idx": 632,
    "question": "Berk Communication and Marketing Group  best known for representing an American professional baseball pitcher for what team?",
    "answer": "New York Yankees"
  },
  {
    "idx": 5717,
    "question": "What is the name of the Kegeyli District in the Turkic language spoken in Karakalpakstan?",
    "answer": "Kegeyli rayon\u0131"
  },
  {
    "idx": 2501,
    "question": "What regular performer at the R-26 club in Paris was known for her banana-themed costume?",
    "answer": "Josephine Baker"
  },
  {
    "idx": 5446,
    "question": "Which son of Rick Barry was born first, Brent Robert Barry or Drew William Barry?",
    "answer": "Brent Robert Barry"
  },
  {
    "idx": 3234,
    "question": "Which musician or band is from further north, Matthew Good or Modern Baseball?",
    "answer": "Matthew Good"
  },
  {
    "idx": 5486,
    "question": "which is larger, Hunchun or Shijiazhuang?",
    "answer": "Shijiazhuang"
  },
  {
    "idx": 433,
    "question": "Which band has more members, Test Icicles or X Ambassadors?",
    "answer": "X Ambassadors"
  },
  {
    "idx": 4614,
    "question": "Where is the head quarter of the Blue Bird Body Company?",
    "answer": "Fort Valley, Georgia"
  },
  {
    "idx": 2004,
    "question": "Where is the game which  High Rollers Casino is a type been played ",
    "answer": "outside of casinos"
  },
  {
    "idx": 1945,
    "question": "Where was the maker of Cougar bourbon whiskey headquartered before its acquisition by Anheuser-Busch InBev?",
    "answer": "Woking, England"
  },
  {
    "idx": 3992,
    "question": " \"JK Wedding Entrance Dance\" is a viral video that uses a song by a rapper whose first album was certified what?",
    "answer": "double platinum"
  },
  {
    "idx": 6294,
    "question": "Where is the concert venue which hosted the first US performance of \"Libu\u0161e\" located?",
    "answer": "Midtown Manhattan in New York City,"
  },
  {
    "idx": 1538,
    "question": "How long did the state exist whose army ransacked and looted the city, Halebidu, twice in the 14th century ?",
    "answer": "320 years"
  },
  {
    "idx": 6913,
    "question": "Was Princess Charlotte of Cambridge born before or after the repealing of the Royal Marriages Act 1772?",
    "answer": "after"
  },
  {
    "idx": 6906,
    "question": "Who was the running mate of the man about whose candidacy the 2016 book Insane Clown President: Dispatches from the 2016 Circus documents?",
    "answer": "Mike Pence"
  },
  {
    "idx": 2711,
    "question": "Which battle took place during the American Civil War, Battle of Gettysburg or Battle of Tarawa?",
    "answer": "Battle of Gettysburg"
  },
  {
    "idx": 2611,
    "question": "The Austrian border barriers at facilities like South Tyrol was designed to designed to manage what?",
    "answer": "people arrived in the European Union"
  },
  {
    "idx": 2817,
    "question": "What Cantonese slang term can mean both \"ghost man\" and to refer to Westerners?",
    "answer": "Gweilo"
  },
  {
    "idx": 3991,
    "question": "what is the football club that formed in 1876 and has Dael Jonathan Fry as a player?",
    "answer": "Middlesbrough"
  },
  {
    "idx": 5780,
    "question": "Which actor in The Lieutenant Wears Skirts is named Samuel?",
    "answer": "Tom Ewell"
  },
  {
    "idx": 1669,
    "question": "Why are many of the band, Hirsute Pursuit's songs considered controversial?",
    "answer": "men who have sex with men"
  },
  {
    "idx": 4180,
    "question": "What year was the actor son of Jeremiah Porter born? ",
    "answer": "1997"
  },
  {
    "idx": 1855,
    "question": "Which song, released on December 7, 2008 was co-written by Liz Rose?",
    "answer": "White Horse"
  },
  {
    "idx": 5925,
    "question": "Until when did this region exist as an organized incorporated territory of the United States, for which Samuel Thurston served as its first delegate?",
    "answer": "February 14, 1859"
  },
  {
    "idx": 6166,
    "question": "What program did this Basham brother who appeared with World Wrestling Entertainment between 2002 and 2007 participated in 2007?",
    "answer": "Total Nonstop Action Wrestling"
  },
  {
    "idx": 26,
    "question": "The 2011\u201312 VCU Rams men's basketball team, led by third year head coach Shaka Smart, represented Virginia Commonwealth University which was founded in what year?",
    "answer": "1838"
  },
  {
    "idx": 2208,
    "question": "North Midland Divisional Engineers took part in a battle during WWII that went on for how many weeks ?",
    "answer": "six weeks"
  },
  {
    "idx": 3582,
    "question": "The 1990\u201391 UNLV Runnin' Rebels basketball team coached by Jerry Tarkanian lost in the semifinals of the 1991 NCAA tournament to which team?",
    "answer": "Duke"
  },
  {
    "idx": 953,
    "question": "What year was the song that some critics compared to \"Fading\" released? ",
    "answer": "2008"
  },
  {
    "idx": 4282,
    "question": "\"The Empire Builder\"'s Columbia River Subdivision was part of which line?",
    "answer": "Great Northern Railway"
  },
  {
    "idx": 6092,
    "question": "Rimo I and Passu Sar are both part of which mountain range?",
    "answer": "Karakoram mountain range"
  },
  {
    "idx": 2304,
    "question": "Pablo Jose Ozuna is the cousin of a Dominican professional baseball left fielder who made his MLB debut in what year?",
    "answer": "2013"
  },
  {
    "idx": 3556,
    "question": "What South Australian capital held UFC Fight Night 65 in May of 2015?",
    "answer": "Adelaide"
  },
  {
    "idx": 7247,
    "question": "What are some foods that may have been served at the Hawaiin Cottage?",
    "answer": "poi, Kalua pig, poke, lomi salmon, opihi, haupia"
  },
  {
    "idx": 5120,
    "question": "Are both, Boise State University and Syracuse University, public colleges?",
    "answer": "no"
  },
  {
    "idx": 4878,
    "question": "What was the author of Freeway Warrior's original occupation?",
    "answer": "Originally a musician"
  },
  {
    "idx": 489,
    "question": "How many Senate seats will be contested during the midterm elections that Nancy Soderberg has filed to run for Congress in?",
    "answer": "33"
  },
  {
    "idx": 2705,
    "question": "Elle Royal's video \"What Can I Say\" went viral after she was featured as \u201cFemale Artist of the Week\u201d by a video blog founded in what year?",
    "answer": "2005"
  },
  {
    "idx": 1574,
    "question": "What is the name of the presidential memorial in Washington, D.C that connects to an artificial island?",
    "answer": "Jefferson Memorial"
  },
  {
    "idx": 4890,
    "question": "Have Tionne Watkins and Park So-yeon both been members of a girl group?",
    "answer": "yes"
  },
  {
    "idx": 816,
    "question": "In which University is Richard Williams' former assistant a member of the Athletics Hall of Fame?",
    "answer": "Campbellsville University"
  },
  {
    "idx": 4660,
    "question": "What two occupations did Scott Weiland and Richard Hawley have in common?",
    "answer": "singer and songwriter"
  },
  {
    "idx": 4981,
    "question": "What separates the islands where the 2015 Africa Magic Viewers Choice Awards were held?",
    "answer": "creeks"
  },
  {
    "idx": 1515,
    "question": "The Pioneer Helmet and the Benty Grange helmet are linked because of which feature?",
    "answer": "A simple iron boar crest"
  },
  {
    "idx": 362,
    "question": "The 37th Disney animated feature film Tarzan features You'll be in my heart by which artist?",
    "answer": "Phil Collins"
  },
  {
    "idx": 151,
    "question": "Marcus Wayne Garland spent nine seasons with an American professional baseball team that is based in Baltimore, Maryland, and was one of the AMerican League's original eight charter franchises when the league was established in what year?",
    "answer": "1901"
  },
  {
    "idx": 7353,
    "question": "What 2015 British-Canadian-Irish romantic drama was Finola Dwyer a producer of?",
    "answer": "Brooklyn"
  },
  {
    "idx": 3378,
    "question": "What items are used to play both Lapta and Rounders?",
    "answer": "bat and ball"
  },
  {
    "idx": 3019,
    "question": "How many records did Shane Lynch sell as a member of Boyzone?",
    "answer": "25 million"
  },
  {
    "idx": 1771,
    "question": "Are the bands \"Black Grape\" and \"Balance and Composure\" from the same country?",
    "answer": "no"
  },
  {
    "idx": 5797,
    "question": "Where was the sitcom filmed that Judy Greer played Kitty Sanchez in?",
    "answer": "primarily in Culver City and Marina del Rey"
  },
  {
    "idx": 5801,
    "question": "Staten Island Summer, starred what actress who was a cast member of \"Saturday Night Live\"?",
    "answer": "Cecily Strong"
  },
  {
    "idx": 2474,
    "question": "What film genre involves humor and love, as seen in Mamma Mia: Here We Go Again!?",
    "answer": "Romantic comedy films"
  },
  {
    "idx": 3341,
    "question": "Which American novelist was notable primarily for publishing science fiction, Allen Drury or Philip K. Dick?",
    "answer": "Philip Kindred Dick"
  },
  {
    "idx": 734,
    "question": "The History of Ranching is a mural that was originally located at an American brewery that in 1999 began trasfering its production to who?",
    "answer": "Miller Brewing"
  },
  {
    "idx": 4596,
    "question": "How many books are in the text composed by the founder Nyaya school of Hindu philosophy and is used in the development of Indian logic?",
    "answer": "five books"
  },
  {
    "idx": 7094,
    "question": "The 1978 NBA World Championship Series had as MVP which Hall of Fame class member of 1988?",
    "answer": "Westley Sissel Unseld"
  },
  {
    "idx": 5573,
    "question": "When was the improvisational troupe, which trained Amy Sedaris, Paul Dinello, and Stephen Colber, founded?",
    "answer": "1959"
  },
  {
    "idx": 1887,
    "question": "What was Todd Boehly's former position at the firm where Mark Walter is the CEO?",
    "answer": "president"
  },
  {
    "idx": 2934,
    "question": "Who wrote the lyrics to the theme song that was used by the Western film series Range Busters?",
    "answer": "Dr. Brewster M. Higley"
  },
  {
    "idx": 3538,
    "question": "The Bragg\u2013Gray cavity theory was developed by Louis Harold Gray, William Lawrence Bragg, and a man that was knighrted in what year?",
    "answer": "1920"
  },
  {
    "idx": 2019,
    "question": "During the 2004-05 Atlanta Hawks season, the team acquired a former professional basketball player, who is the current head coach of what team?",
    "answer": "Cleveland Cavaliers"
  },
  {
    "idx": 4079,
    "question": "The Kilby International Awards were named after the inventor who discovered what electronics phenomenon?",
    "answer": "integrated circuit"
  },
  {
    "idx": 5720,
    "question": "The song Justice was used for a WWE event that took place on what day ?",
    "answer": "May 1, 2011"
  },
  {
    "idx": 2226,
    "question": "Are Southwest Florida International Airport and Henry E. Rohlsen Airport both in Florida?",
    "answer": "no"
  },
  {
    "idx": 6149,
    "question": "Which rock band chose its name by drawing it out of a hat, Switchfoot or Midnight Oil?",
    "answer": "Midnight Oil"
  },
  {
    "idx": 2401,
    "question": "What American indie rock group first had Jesse Sandoval as the drummer and now has Jon Sortland on drums?",
    "answer": "The Shins"
  },
  {
    "idx": 4421,
    "question": "In which series did Jacky Ickx, the Belgian Ferrari driver, win more races - Formula One or the Le Mans 24 Hours?",
    "answer": "Formula One"
  },
  {
    "idx": 3807,
    "question": "What conference does the team that drafted Derrick Hamilton in 2004 belong to?",
    "answer": "National Football Conference (NFC) West"
  },
  {
    "idx": 6175,
    "question": "How many albums have been sold by the band who was supported by Iron Maiden on their World Wide Blitz Tour?",
    "answer": "close to 50 million"
  },
  {
    "idx": 6378,
    "question": "When was the  Argentine former footballer which  Dutch manager Ronald Koeman replaced in  2014\u201315 Southampton F.C. season born",
    "answer": "2 March 1972"
  },
  {
    "idx": 1187,
    "question": "What language was spoken by the Native American people whose principal town was Anhaica?",
    "answer": "Apalachee"
  },
  {
    "idx": 1621,
    "question": "What 1991 Disney film is also a 1946 French romantic fantasy film directed by French poet and filmmaker Jean Cocteau?",
    "answer": "Beauty and the Beast"
  },
  {
    "idx": 4341,
    "question": "Bank street is sandwiched between the headquarters of the Hongkong and Shanghai Banking Corporation and which other building?",
    "answer": "Bank of China Building"
  },
  {
    "idx": 2424,
    "question": "In The Passion of the Christ, who did Monica Bellucci play?",
    "answer": "Mary Magdalene"
  },
  {
    "idx": 1937,
    "question": "What collegiate division does the team coached by P.W. Underwood play in?",
    "answer": "Division I"
  },
  {
    "idx": 5735,
    "question": "Who directed the black comedy in 1984 that started the American actress and singer best known for her role as Sally Morrison on \"My Three Sons\"?",
    "answer": "Bruce R. Cook"
  },
  {
    "idx": 3634,
    "question": "What was Sophia Dallas' husbands name who served under the 11th president of the United States?",
    "answer": "Vice President George"
  },
  {
    "idx": 6406,
    "question": "John Paesano wrote which film for DreamWorks Dragons?",
    "answer": "Dragons: Riders of Berk"
  },
  {
    "idx": 4392,
    "question": "Which late 1980s and 1990s English super model was featured in the song nasty girl by The Notorious B.I.G.?",
    "answer": "Naomi Elaine Campbell"
  },
  {
    "idx": 5532,
    "question": "What product is being built at a 107,000 acre industrial park for Tesla Motors?",
    "answer": "lithium-ion battery"
  },
  {
    "idx": 4923,
    "question": "Which dog breed, the Schapendoes or the Bull Terrier, has its origins in a greater number of other dog breeds?",
    "answer": "Bull Terrier"
  },
  {
    "idx": 2648,
    "question": "What is the population of the city which  Deryl Dedmon came from ",
    "answer": "21,705 at the 2010 census"
  },
  {
    "idx": 6249,
    "question": "Which American-Canadian actor starred in the Disney Channel's \"Good Luck Charlie, It's Christmas!\"?",
    "answer": "Eric Allan Kramer"
  },
  {
    "idx": 5866,
    "question": "Who has more scope of profession, Edward Dmytryk or Otto Preminger?",
    "answer": "Otto Ludwig Preminger"
  },
  {
    "idx": 1139,
    "question": "When was the Chinese American electronic musician and singer who collaborated on the album I Remember born?",
    "answer": "1989"
  },
  {
    "idx": 2921,
    "question": "What kind of company is this group whose headquarters are in AIA Central? ",
    "answer": "pan-Asian life insurance group"
  },
  {
    "idx": 6028,
    "question": "McLemore Avenue is to Booker T. & the M.G.s as what road in the city of Westminster in London is to the Beatles?",
    "answer": "This road is best known for the Abbey Road Studios and the 1969 album, \"Abbey Road\", by The Beatles."
  },
  {
    "idx": 7318,
    "question": "Where is the ice hockey team based that Zdeno Ch\u00e1ra currently serving as captain of?",
    "answer": "Boston, Massachusetts"
  },
  {
    "idx": 924,
    "question": "Immanuel Lutheran School is affiliated with the denomination that has how many members?",
    "answer": "2.1 million"
  },
  {
    "idx": 2112,
    "question": "Which band has had more members, The Operation M.D. or Del Amitri?",
    "answer": "Del Amitri"
  },
  {
    "idx": 802,
    "question": "Max Hoffmann along with Hindenburg and Ludendorff, masterminded the devastating defeat of the Russian armies in a battle fought when ?",
    "answer": "26\u201330 August 1914"
  },
  {
    "idx": 3819,
    "question": "Which rock band has released more albums, Shihad or Morningwood? ",
    "answer": "Shihad"
  },
  {
    "idx": 5080,
    "question": "Which cocktail's name describes how the drink looks, Blue Hawaii or Baby Guinness?",
    "answer": "Baby Guinness"
  },
  {
    "idx": 4646,
    "question": "In Ancient Egyptian religion how would a citizen be weighted to decide if they where worthy of damnation and would face the torment in the lake of fire ?",
    "answer": "against the feather of truth"
  },
  {
    "idx": 1466,
    "question": "Who released their debut album first, Daisy Chainsaw or Generationals?",
    "answer": "Daisy Chainsaw"
  },
  {
    "idx": 3536,
    "question": "Which American pro basketball player who won gold at the 2008 Summer Olympics was signed by the Utah Jazz during the 2005-05 offseason?",
    "answer": "Carlos Austin Boozer Jr."
  },
  {
    "idx": 6063,
    "question": "Which company owned by a Pakistani media mogul produced the Pakistani romantic drama film Dobara Phir Se?",
    "answer": "ARY Films"
  },
  {
    "idx": 891,
    "question": "Who was born first, Ulf Merbold or Miros\u0142aw Hermaszewski?",
    "answer": "Ulf Dietrich Merbold"
  },
  {
    "idx": 6100,
    "question": "Bure Family Wines is named after former ice hockey player?",
    "answer": "Valeri Vladimirovich \"Val\" Bure"
  },
  {
    "idx": 4673,
    "question": "What university did the winner of the 2014 CFL's Most Outstanding Defensive Player Award attend?",
    "answer": "University of Hawaii at Manoa"
  },
  {
    "idx": 899,
    "question": "Are William Kronick and Jon Turteltaub both television writers ?",
    "answer": "no"
  },
  {
    "idx": 6276,
    "question": "Are the Galata Tower and S\u00fcleymaniye Mosque located in the same city?",
    "answer": "yes"
  },
  {
    "idx": 6174,
    "question": "To which competition did the University at Albany, SUNY send a Puerto Rican hurdler and sprinter?",
    "answer": "the 2016 World Indoor Championships"
  },
  {
    "idx": 4286,
    "question": "Are Vintage Life and InStyle both US-based magazines?",
    "answer": "no"
  },
  {
    "idx": 1790,
    "question": "What creature of American folklore gained notoriety in 1964?",
    "answer": "Dewey Lake Monster"
  },
  {
    "idx": 1768,
    "question": "The rifle cartridge created by the Swedish was also shared by which other nation?",
    "answer": "Norway"
  },
  {
    "idx": 1399,
    "question": "Was Pocahontas made before Born in China?",
    "answer": "yes"
  },
  {
    "idx": 2988,
    "question": "What sports team included both of the brothers Case McCoy and Colt McCoy during different years?",
    "answer": "University of Texas Longhorns"
  },
  {
    "idx": 291,
    "question": "What is the population of the town at the intersection of Interstate Highways 77 and  the longest Interstate highway within the borders of Virginia?",
    "answer": "8,211 at the 2010 census"
  },
  {
    "idx": 4321,
    "question": "What nationality is the director of the 1971 film Wake in Fright?",
    "answer": "Velichko Todorov Tsochev) is a Bulgarian-Canadian"
  },
  {
    "idx": 6528,
    "question": "Which Argentine Marxist revolutionary, author, guerrilla leader, diplomat and military theorist did Arther Quinlan interview?",
    "answer": "Ernesto \"Che\" Guevara"
  },
  {
    "idx": 6386,
    "question": "What is the name of this Austrian association football club from Vienna for which Raphael Holzhauser was a player?",
    "answer": "Austria Wien"
  },
  {
    "idx": 3291,
    "question": "The man who currently serves as the wide receivers coach for the Dallas Cowboys used to coach at what college?",
    "answer": "Louisiana Tech"
  },
  {
    "idx": 3368,
    "question": "Who is the director of Hollywood film \"7th Heaven\" (1927), Jerry Belson or  Frank Borzage?",
    "answer": "Frank Borzage"
  },
  {
    "idx": 7271,
    "question": "What was the other name of the textile mill on which The Mill was based on?",
    "answer": "Styal Mill"
  },
  {
    "idx": 628,
    "question": "What year was the American healthy lifestyle magazine, in which Georgia Rickard contributed, started?",
    "answer": "1950"
  },
  {
    "idx": 2261,
    "question": "Which band opened for more major international acts, Blessid Union of Souls or Blue Peter?",
    "answer": "Blue Peter"
  },
  {
    "idx": 6781,
    "question": "What bluegrass singer provides vocals for a song on the album which was released in September 2013 through PRMD Music?",
    "answer": "Dan Tyminski"
  },
  {
    "idx": 6982,
    "question": " The 1919 Mississippi gubernatorial election Incumbent Democrat was a master of what?",
    "answer": "filibuster"
  },
  {
    "idx": 2545,
    "question": "Which of the songs that outperformed \"Drive\" was most successful in the United States?",
    "answer": "\"Losing My Religion\""
  },
  {
    "idx": 3033,
    "question": "The large subunit and small subunit that use two types of RNA are major components that make up what?",
    "answer": "Ribosomes"
  },
  {
    "idx": 4611,
    "question": "L\u00f6wenbr\u00e4u and B\u00fcrgerbr\u00e4ukeller are both located where?",
    "answer": "Germany"
  },
  {
    "idx": 2854,
    "question": "Where was the builder of the Hyundai Stellar located?",
    "answer": "Seoul"
  },
  {
    "idx": 2767,
    "question": "That is the nationality of the author who wrote books that featured the character Faline?",
    "answer": "Austrian"
  },
  {
    "idx": 6180,
    "question": "Are the mountains known as Trivor and The Crown both found in Asia?",
    "answer": "yes"
  },
  {
    "idx": 3983,
    "question": "Edmundas Mal\u016bkas was the former mayor of the lake resort how far west of the capital of Lithuania?",
    "answer": "28 km"
  },
  {
    "idx": 2930,
    "question": "Tolex and General Tire manufacture very different products, but both make accessories for what type of transportation vehicle?",
    "answer": "automobiles"
  },
  {
    "idx": 5962,
    "question": "What type of comedian was cloned in a series centering on Mitchell Reynolds?",
    "answer": "stand-up"
  },
  {
    "idx": 6325,
    "question": "Which genus has more species, Leitneria or Tricyrtis?",
    "answer": "Tricyrtis"
  },
  {
    "idx": 3503,
    "question": "YouPorn was surpassed, in 2013, by competitor sites xHamster, Pornhub, LiveJasmin, and this website that is registered to the Polish company WGCZ Holding? ",
    "answer": "XVideos"
  },
  {
    "idx": 7042,
    "question": "Do the bands 3OH!3 and Moonbabies have the same number of members?",
    "answer": "yes"
  },
  {
    "idx": 4737,
    "question": "What year did a Russian soprano opera singer born in October 1926 leave Russia with her cellist husband and daughter?",
    "answer": "1974"
  },
  {
    "idx": 4690,
    "question": "Sadok Sassi played for a national team that made its first World Cup in what year?",
    "answer": "1978"
  },
  {
    "idx": 3115,
    "question": "Which species of trees is larger Dryopteris or Gymnocladus?",
    "answer": "Dryopteris"
  },
  {
    "idx": 2836,
    "question": "What is the home town of a woman who guest-starred on Thug Mentality 1999?",
    "answer": "Memphis"
  },
  {
    "idx": 3196,
    "question": "Which airport is closer to the Atlantic ocean: Wilmington International Airport, or Texarkana Regional Airport?",
    "answer": "Wilmington International Airport"
  },
  {
    "idx": 1162,
    "question": " The Nantahala National Forest and the Croatan National Forest are both located in which state?",
    "answer": "North Carolina"
  },
  {
    "idx": 1447,
    "question": "What artistic endeavor do Fallujah and Dying Fetus have in common?",
    "answer": "death metal band"
  },
  {
    "idx": 4627,
    "question": "What is the original name of the place where The 1st Minnesota Light Artillery Battery mustered?",
    "answer": "Fort Saint Anthony"
  },
  {
    "idx": 110,
    "question": "Based on a True Story... is an album by which country music star, with the single My Eyes?",
    "answer": "Blake Shelton"
  },
  {
    "idx": 6948,
    "question": "Does Kurt Cobain and Glenn Frey work in the music industry?",
    "answer": "yes"
  },
  {
    "idx": 3567,
    "question": "\"I Wed Three Wives\" is an episode of a television series that ran on what network?",
    "answer": "ABC"
  },
  {
    "idx": 1084,
    "question": "Which Western action-adventure video game by Rockstar did Tyler Bunch act for?",
    "answer": "Red Dead Redemption"
  },
  {
    "idx": 4278,
    "question": "The actor that plays Joe MacMillan in \"Halt and Catch Fire\" also starred with Carrie Coon in what 2017 horror film?",
    "answer": "The Keeping Hours"
  },
  {
    "idx": 5032,
    "question": "What is the legal name of Johnny Campbell's hometown?",
    "answer": "Londonderry"
  },
  {
    "idx": 4560,
    "question": "Which species is the most numerous, Podocarpus or Osmunda? ",
    "answer": "Podocarpus"
  },
  {
    "idx": 60,
    "question": "What distinction is held by the former NBA player who was a member of the Charlotte Hornets during their 1992-93 season and was head coach for the WNBA team Charlotte Sting?",
    "answer": "shortest player ever to play in the National Basketball Association"
  },
  {
    "idx": 3010,
    "question": "Are Tim Rice and Leslie Marmon Silko both lyricists?",
    "answer": "no"
  },
  {
    "idx": 5773,
    "question": "What show did the co-creator with Chris Spencer of Wild 'N Out debut on?",
    "answer": "All That"
  },
  {
    "idx": 415,
    "question": "Which band is from England, Fireflight or Dirty Pretty Things?",
    "answer": "Dirty Pretty Things"
  },
  {
    "idx": 6108,
    "question": "What  profession did Mike Robbie's father practice?",
    "answer": "an American attorney"
  },
  {
    "idx": 3578,
    "question": "What novella was the basis of the movie that featured the song \"Wien, du Stadt meiner Tr\u00e4ume\" by Rudolf Sieczy\u0144ski?",
    "answer": "Traumnovelle"
  },
  {
    "idx": 4118,
    "question": "The Synod of Chester led to the battle of the same name that took place in what time period?",
    "answer": "early 7th century"
  },
  {
    "idx": 4264,
    "question": "What nationality was Oliver Reed's character in the film Royal Flash?",
    "answer": "Prussian"
  },
  {
    "idx": 4142,
    "question": "Were Frank Tashlin and George Kuchar both animators?",
    "answer": "no"
  },
  {
    "idx": 2889,
    "question": "Who directed the animated series which featured an American comedy writer as the voice of Lucy?",
    "answer": "Loren Bouchard"
  },
  {
    "idx": 494,
    "question": "In which year did this division, where Cleveland Browns placed fourth in 2009, adopt its current name?",
    "answer": "2002"
  },
  {
    "idx": 6268,
    "question": "Which is located in India, University of the Philippines or The Northcap University?",
    "answer": "The NorthCap University"
  },
  {
    "idx": 5540,
    "question": "Who led the Texian Army in the battle in whichJoseph L. Bennett served as lieutenant colonel?",
    "answer": "General Sam Houston"
  },
  {
    "idx": 5063,
    "question": "Whose given first name is longer, Theo Angelopoulos and Budd Boetticher (nicknames)?",
    "answer": "Theodoros \"Theo\" Angelopoulos"
  },
  {
    "idx": 1955,
    "question": "What was the original name of the theatrical program that was founded by Joseph Papp? ",
    "answer": "New York Shakespeare Festival"
  },
  {
    "idx": 6333,
    "question": "Which genus of flowering plants has the most species, Caesalpinia or Achimenes?",
    "answer": "Caesalpinia"
  },
  {
    "idx": 5887,
    "question": "Mark Newhouse finished 9th in a 2013 series of poker tournaments sponsored by what corporation?",
    "answer": "Caesars Entertainment Corporation"
  },
  {
    "idx": 5411,
    "question": "The M104 155mm Projectile was specifically designed to carry about 11.7 pounds of what prototypical substance?",
    "answer": "mustard gas"
  },
  {
    "idx": 3917,
    "question": "Which musician who first became famous in the late 1960s and early 1970s is Inner Secrets  the ninth studio album by",
    "answer": "Carlos Santana"
  },
  {
    "idx": 6592,
    "question": "Chien-Shiung Wu's expertise in experimental physics evoked comparisons to a scientist who passed away in which year ?",
    "answer": "1934"
  },
  {
    "idx": 6819,
    "question": "Lt Col. Stewart Francis Newcombe was a British army officer and associate of a military officerthat was given what title?",
    "answer": "Lawrence of Arabia"
  },
  {
    "idx": 12,
    "question": "What year did Guns N Roses perform a promo for a movie starring Arnold Schwarzenegger as a former New York Police detective?",
    "answer": "1999"
  },
  {
    "idx": 6837,
    "question": "How many records did the boy band who released \"Said and Done\" sell worldwide as of 2013?",
    "answer": "25 million"
  },
  {
    "idx": 1307,
    "question": "The On Tour Forever album gave Blues Traveler the opportunity to display what musical trademark?",
    "answer": "extensive use of segues"
  },
  {
    "idx": 4856,
    "question": "When was the eighth season renewed for the series starring Al Harrington?",
    "answer": "March 23, 2017"
  },
  {
    "idx": 5726,
    "question": "Underwater! is a 1955 adventure film starring an American film actress who was a leading sex symbol in what decades?",
    "answer": "1940s and 1950s"
  },
  {
    "idx": 4052,
    "question": "When was the newspaper, in which the 1891 Birthday Honours list appeared on 30 May 1891, adopt its current name ?",
    "answer": "January 1788"
  },
  {
    "idx": 1636,
    "question": "The Secret of Moonacre was directed by the founder of which animation studio?",
    "answer": "Klasky Csupo"
  },
  {
    "idx": 7039,
    "question": "Are 9 DeKalb Avenue and New York World Building both skyscrapers in Brooklyn?",
    "answer": "no"
  },
  {
    "idx": 5660,
    "question": "Did Big Pig or Blur have more members?",
    "answer": "Big Pig"
  },
  {
    "idx": 4133,
    "question": "Guy Pearce starred in which movie produced by Marvel Studios ?",
    "answer": "Iron Man 3"
  },
  {
    "idx": 6494,
    "question": "William Bromley-Davenport held political office under the Prime Minister who was of which party?",
    "answer": "Conservative"
  },
  {
    "idx": 1217,
    "question": "Jim Halsey guided the career of the musician who hosted what country variety show?",
    "answer": "Hee Haw"
  },
  {
    "idx": 6518,
    "question": "Which of the following is home to the 642nd Aviation Support Battalion: Greater Rochester International Airport or Valley International Airport?",
    "answer": "Greater Rochester International Airport"
  },
  {
    "idx": 6324,
    "question": "The Nazi architect that was most rewarded and favoured by Adolf Hitler alongside Hermann Giesler held what type of ministerial office?",
    "answer": "Armaments and War Production"
  },
  {
    "idx": 2864,
    "question": "Paul Ziert recruited what two time gold medalist in gymnastics?",
    "answer": "Bart Conner"
  },
  {
    "idx": 319,
    "question": "Two positions were filled in The Voice of Ireland b which British-Irish girl group based in London, England?",
    "answer": "The Saturdays"
  },
  {
    "idx": 2543,
    "question": "The subject of McGinniss' 1983 book \"Fatal Vision\" was convicted of murder in what year?",
    "answer": "1979"
  },
  {
    "idx": 3,
    "question": "Are the Laleli Mosque and Esma Sultan Mansion located in the same neighborhood?",
    "answer": "no"
  },
  {
    "idx": 5939,
    "question": "What is the name of the one of the hosts of the Race for the Pennant sports show who is a retired american baseball pitcher?",
    "answer": "Robert Gibson"
  },
  {
    "idx": 4832,
    "question": "What guitarist played with both Device and the American industrial rock group whose debut album was named \"Short Bus\"?",
    "answer": "Geno Lenardo"
  },
  {
    "idx": 2382,
    "question": "In what city does a Christian minister who won the singles title with Jan Kodes in the 1970 French Open currently reside?",
    "answer": "Perth, Western Australia"
  },
  {
    "idx": 2498,
    "question": "Which has more species, Clianthus or Callicoma?",
    "answer": "Clianthus"
  },
  {
    "idx": 6700,
    "question": "Which breed of dog is extinct, the Hawaiian Poi Dog or the Dandie Dinmont Terrier?",
    "answer": "Hawaiian Poi Dog"
  },
  {
    "idx": 564,
    "question": "Who is the author of the 1993 production Madge Ryan participated in?",
    "answer": "Euripides"
  },
  {
    "idx": 2421,
    "question": "When was the anthology, in which fisrt pages of The Incal\" were released, created?",
    "answer": "December 1974"
  },
  {
    "idx": 3696,
    "question": "What year did the director of The Quiet American die?",
    "answer": "1993"
  },
  {
    "idx": 6626,
    "question": "Who sponsors the award Alex Rodriguez won two of?",
    "answer": "Rawlings"
  },
  {
    "idx": 2150,
    "question": "What professionn does Stanley Kwan and Ken Hughes have in common?",
    "answer": "director"
  },
  {
    "idx": 4744,
    "question": "Both Bo Diddley and The Yardbirds played which common genre of music during their careers?",
    "answer": "rock and roll"
  },
  {
    "idx": 7203,
    "question": "Which Missing You actor was born August 17 1993?",
    "answer": "Yoo Seung-ho"
  },
  {
    "idx": 4959,
    "question": "Are Couroupita and Graptopetalum plants both native to central America?",
    "answer": "yes"
  },
  {
    "idx": 1335,
    "question": "How high on the US \"Billboard\" Hot 100 chart did Dan Smith's song reach in 2013?",
    "answer": "number 5"
  },
  {
    "idx": 4082,
    "question": "The movie Chariots of Fire was based on the true story of which Scottish Christian athlete?",
    "answer": "Eric Liddell"
  }
]
